Minimizing Energy Use of Mixed-Fleet Public Transit for Fixed-Route Service

Affordable public transit services are crucial for communities since they enable residents to access employment, education, and other services. Unfortunately, transit services that provide wide coverage tend to suffer from relatively low utilization, which results in high fuel usage per passenger per mile, leading to high operating costs and environmental impact. Electric vehicles (EVs) can reduce energy costs and environmental impact, but most public transit agencies have to employ them in combination with conventional, internal-combustion engine vehicles due to the high upfront costs of EVs. To make the best use of such a mixed fleet of vehicles, transit agencies need to optimize route assignments and charging schedules, which presents a challenging problem for large transit networks. We introduce a novel problem formulation to minimize fuel and electricity use by assigning vehicles to transit trips and scheduling them for charging, while serving an existing fixed-route transit schedule. We present an integer program for optimal assignment and scheduling, and we propose polynomial-time heuristic and meta-heuristic algorithms for larger networks. We evaluate our algorithms on the public transit service of Chattanooga, TN using operational data collected from transit vehicles. Our results show that the proposed algorithms are scalable and can reduce energy use and, hence, environmental impact and operational costs. For Chattanooga, the proposed algorithms can save $145,635 in energy costs and 576.7 metric tons of CO2 emission annually.

==> data/add/p_s_values/1_1_1_sim_anneal_short.csv <==
cycle_count,energy_cost
0,464.61503000000005
100,463.15640799999994
200,463.04426
300,462.91568399999994
500,461.79731599999997
600,460.4547089999999
700,459.39989699999995
800,457.193286
900,457.19386000000003
1000,456.97581999999994
1100,456.85422499999993
1200,456.70133100000004
1300,456.696637
1400,456.147315
1500,456.0596549999999
1600,455.879256
1700,455.67770999999993
1800,455.414988
1900,454.06622
2000,453.020604
2100,452.564085
2200,452.564085
2300,452.476426
2400,452.47984800000006
2500,452.4834360000001
2600,452.07799800000004
2700,452.0733440000001
2800,451.590356
3000,450.91285500000004
3100,450.896418
3200,450.896418
3300,450.77861699999994
3400,450.73592499999995
3500,449.71017699999993
3600,448.6844299999999
3700,448.6844299999999
3800,448.6844299999999
3900,448.6844299999999
4000,448.56792399999995
4100,448.56792399999995
4200,448.31647499999997
4400,448.31589999999994
4500,448.31589999999994
4600,448.22824099999997
4900,448.228817
5000,448.228817
5200,448.228817
5300,448.228817
5400,448.076012
5500,447.95742099999995
5600,447.95742099999995
5700,447.95742099999995
6000,447.95742099999995
6100,447.95742099999995
6200,447.8961759999999
6300,447.8961759999999
6400,447.89559999999994
6500,447.89559999999994
6600,447.89559999999994
6800,447.8961759999999
6900,447.8961759999999
7000,447.8961759999999
7100,447.8961759999999
7200,447.89559999999994
7300,447.89559999999994
7400,447.89559999999994
7500,447.89559999999994
7600,447.89559999999994
7700,447.89559999999994
7800,447.89559999999994
7900,447.89559999999994
8000,447.8961759999999
8100,447.8961759999999
8200,447.89559999999994
8300,447.215899
8400,447.215899
8500,447.215899
8600,447.12824
8700,447.12824
8800,447.12824
8900,447.12824
9000,447.12824
9100,447.12824
9300,447.12824
9400,447.12824
9500,447.12824
9600,447.12824
9700,447.12824
9800,447.12824
9900,447.12824
10000,447.12824
10100,447.12824
10200,447.12824
10300,447.12824
10500,447.12824
10600,446.87679099999997
10700,446.87679099999997
10800,446.87679099999997
10900,446.87679099999997
11000,446.87679099999997
11100,446.87679099999997
11300,446.87679099999997
11400,446.87679099999997
11500,446.87679099999997
11600,446.87679099999997
11700,446.87679099999997
11800,446.87679099999997
11900,446.87679099999997
12000,446.87679099999997
12100,446.87679099999997
12200,446.87679099999997
12400,446.87679099999997
12500,446.87679099999997
12600,446.87782799999997
12700,446.87782799999997
12800,446.87782799999997
12900,446.87782799999997
13000,446.87782799999997
13100,446.87782799999997
13200,446.87782799999997
13400,446.87782799999997
13500,446.87782799999997
13600,446.87782799999997
13700,446.87782799999997
13800,446.87782799999997
13900,446.87782799999997
14000,446.87782799999997
14100,446.87782799999997
14200,446.87782799999997
14300,446.87782799999997
14400,446.87782799999997
14500,446.87782799999997
14600,446.87782799999997
14700,446.87782799999997
14800,446.87782799999997
14900,446.87782799999997
15000,446.87782799999997
15100,446.87782799999997
15300,446.87782799999997
15600,446.87782799999997
15700,446.87782799999997
15800,446.87782799999997
15900,446.87782799999997
16000,446.87782799999997
16100,446.87782799999997
16200,446.87782799999997
16300,446.87782799999997
16400,446.87782799999997
16500,446.87782799999997
16600,446.87782799999997
16700,446.87782799999997
16800,446.87782799999997
16900,446.87782799999997
17000,446.87782799999997
17100,446.87678999999997
17300,446.87678999999997
17400,446.87678999999997
17500,446.87678999999997
17600,446.87678999999997
17700,446.87678999999997
17800,446.87678999999997
17900,446.87678999999997
18000,446.87678999999997
18100,446.87678999999997
18200,446.87678999999997
18300,446.87678999999997
18400,446.87678999999997
18600,446.87678999999997
18700,446.87678999999997
18800,446.87678999999997
18900,446.87678999999997
19000,446.87678999999997
19100,446.87678999999997
19200,446.87678999999997
19400,446.87678999999997
19500,446.87678999999997
19600,446.87678999999997
19700,446.87678999999997
19800,446.87678999999997
19900,446.87678999999997
20000,446.87678999999997
20100,446.87678999999997
20200,446.87678999999997
20300,446.87678999999997
20400,446.87678999999997
20500,446.87678999999997
20600,446.87678999999997
20700,446.87678999999997
20800,446.87678999999997
20900,446.87678999999997
21000,446.87678999999997
21100,446.87678999999997
21200,446.87678999999997
21300,446.87678999999997
21400,446.87678999999997
21500,446.87678999999997
21600,446.87678999999997
21700,446.87678999999997
21800,446.87678999999997
21900,446.87678999999997
22000,446.87678999999997
22100,446.87678999999997
22200,446.87678999999997
22300,446.87678999999997
22400,446.87678999999997
22500,446.87678999999997
22600,446.87678999999997
22700,446.87678999999997
23000,446.87678999999997
23100,446.87678999999997
23200,446.87678999999997
23300,446.87678999999997
23400,446.87678999999997
23500,446.87678999999997
23600,446.87678999999997
23700,446.87678999999997
23800,446.87678999999997
23900,446.87678999999997
24000,446.87678999999997
24100,446.87678999999997
24300,446.87678999999997
24400,446.87678999999997
24500,446.87678999999997
24600,446.87678999999997
24700,446.87678999999997
24800,446.87678999999997
24900,446.87678999999997
25000,446.87678999999997
25100,446.875753
25200,446.875753
25400,446.875753
25500,446.875753
25600,446.875753
25700,446.875753
25800,446.875753
25900,446.875753
26000,446.87678999999997
26100,446.87678999999997
26200,446.87678999999997
26300,446.87678999999997
26400,446.87678999999997
26600,446.87678999999997
26700,446.87678999999997
26900,446.87678999999997
27100,446.87678999999997
27200,446.87678999999997
27300,446.87678999999997
27400,446.87678999999997
27500,446.87678999999997
27700,446.87678999999997
27800,446.87678999999997
27900,446.87678999999997
28100,446.87678999999997
28200,446.87678999999997
28300,446.87678999999997
28400,446.87678999999997
28500,446.87678999999997
28600,446.87678999999997
28800,446.87678999999997
28900,446.87678999999997
29000,446.87678999999997
29100,446.87678999999997
29200,446.87678999999997
29300,446.87678999999997
29400,446.87678999999997
29500,446.87678999999997
29600,446.87678999999997
29700,446.87678999999997
29800,446.87678999999997
29900,446.87678999999997
30000,446.87678999999997
30100,446.87678999999997
30200,446.87678999999997
30300,446.87678999999997
30500,446.87678999999997
30600,446.87678999999997
30700,446.87678999999997
30800,446.87678999999997
30900,446.87678999999997
31100,446.87678999999997
31200,446.87678999999997
31300,446.87678999999997
31400,446.87678999999997
31500,446.87678999999997
31600,446.87678999999997
31700,446.87678999999997
31800,446.87678999999997
31900,446.87678999999997
32000,446.87678999999997
32100,446.87678999999997
32200,446.87678999999997
32400,446.87678999999997
32600,446.87678999999997
32700,446.87678999999997
32800,446.87678999999997
32900,446.87678999999997
33100,446.87678999999997
33200,446.87678999999997
33300,446.356362
33400,446.356362
33500,446.356362
33600,446.356362
33700,446.356362
33800,446.356362
33900,446.356362
34000,446.356362
34100,446.356362
34200,446.356362
34300,446.356362
34400,446.356362
34500,446.356362
34700,446.356362
34800,446.356362
35000,446.355325
35100,446.355325
35200,446.355325
35300,446.355325
35400,446.355325
35500,446.355325
35600,446.355325
35700,446.355325
35800,446.355325
35900,445.754475
36000,445.754475
36100,445.754475
36200,445.754475
36300,445.754475
36400,445.754475
36500,445.754475
36600,445.754475
36700,445.754475
36800,445.754475
36900,445.693229
37000,445.693229
37100,445.693229
37200,445.693229
37300,445.693229
37400,445.693229
37500,445.693229
37600,445.693229
37700,445.693229
37800,445.693229
37900,445.693229
38000,445.693229
38100,445.693229
38200,445.693229
38300,445.693229
38400,445.693229
38500,445.693229
38600,445.693229
38700,445.693229
38800,445.693229
38900,445.693229
39000,445.693229
39100,445.693229
39200,445.693229
39300,445.693229
39400,445.693229
39500,445.693229
39600,445.693229
39700,445.693229
39800,445.693229
39900,445.693229
40000,445.693229


==> data/add/p_s_values/1_1_2_sim_anneal_short.csv <==
cycle_count,energy_cost
0,464.61503000000005
100,464.48665199999994
200,464.32499399999995
300,463.20589500000006
400,462.9747089999999
500,462.168401
700,462.02055999999993
800,460.61398800000006
900,460.402873
1000,459.696478
1100,458.338937
1400,457.07323799999995
1500,456.0298459999999
1600,456.0356389999999
1700,454.833543
1800,454.73489
1900,454.134175
2000,453.88597500000003
2100,453.63786600000003
2200,453.643634
2300,453.64333500000004
2400,452.055424
2600,452.0707960000001
2700,451.585815
2800,451.581693
2900,451.08729800000003
3000,451.086084
3100,450.6038479999999
3200,449.56639299999995
3300,449.250922
3400,449.09300599999995
3500,449.03175999999996
3600,448.93896299999994
3700,448.76901899999996
3800,448.760298
3900,448.7546079999999
4000,448.50364199999996
4100,448.209411
4200,448.149573
4300,448.14899799999995
4400,448.12328499999995
4500,448.12992599999995
4600,448.1274479999999
4700,448.1274479999999
4800,448.1287759999999
4900,448.1274479999999
5000,448.1287759999999
5100,448.1287759999999
5200,448.1287759999999
5300,448.1287759999999
5400,448.03978799999993
5500,448.04036299999996
5600,448.04036299999996
5700,448.039325
5800,448.03783599999997
5900,448.03783599999997
6000,448.03783599999997
6100,448.03783599999997
6300,448.039325
6400,448.039325
6500,448.039325
6600,448.039325
6800,448.040078
6900,448.040078
7000,448.03875
7100,448.039325
7200,448.039325
7300,448.03783599999997
7400,448.03916399999997
7500,448.03783599999997
7600,448.03699099999994
7700,448.03783599999997
7800,448.03783599999997
7900,448.03699099999994
8000,448.03699099999994
8100,447.88808599999993
8200,447.88808599999993
8400,446.884095
8500,446.884095
8600,446.884095
8700,446.884095
8800,446.88467099999997
8900,446.884095
9000,446.884095
9100,446.884095
9200,446.884095
9300,446.884095
9400,446.884095
9500,446.88467099999997
9600,446.88467099999997
9700,446.884095
9800,446.884095
9900,446.884095
10000,446.884095
10100,446.884095
10200,446.884095
10300,446.884095
10400,446.884095
10500,446.88467099999997
10600,446.884095
10700,446.884095
10800,446.884095
10900,446.884095
11000,446.884095
11100,446.884095
11200,446.884095
11300,446.886695
11400,446.886695
11500,446.886695
11600,446.826026
11700,446.826026
11800,446.82545
12000,446.827452
12100,446.827452
12200,446.826124
12300,446.826124
12400,446.826026
12500,446.826026
12600,446.826026
12700,446.826026
12800,446.82545
12900,446.82554799999997
13000,446.82545
13100,446.676545
13200,446.676545
13300,446.676545
13400,446.67664299999996
13500,446.67664299999996
13600,446.67664299999996
13700,446.676545
13800,446.676545
13900,446.676545
14000,446.676545
14100,446.676545
14200,446.67664299999996
14300,446.676545
14400,446.67664299999996
14500,446.67664299999996
14600,446.67664299999996
14700,446.676545
14800,446.676545
14900,446.676545
15000,446.676545
15100,446.676545
15200,446.677873
15300,446.677873
15400,446.676545
15500,446.676545
15600,446.676545
15700,446.67664299999996
15800,446.67664299999996
15900,446.676545
16000,446.676545
16100,446.676545
16200,446.676545
16300,446.676545
16400,446.676545
16500,446.676545
16600,446.67664299999996
16700,446.676545
16800,446.676545
16900,446.67664299999996
17000,446.67664299999996
17100,446.67664299999996
17200,446.11843
17300,446.11843
17400,446.11852899999997
17500,446.11852899999997
17600,446.11852899999997
17700,446.11843
17800,446.11843
17900,446.11852899999997
18000,446.11852899999997
18100,446.11843
18200,446.11843
18300,446.11843
18400,446.11852899999997
18500,446.11843
18600,446.11843
18700,446.11852899999997
18800,446.11852899999997
18900,446.11852899999997
19000,446.11843
19100,446.11852899999997
19200,446.11852899999997
19300,446.11852899999997
19400,446.11852899999997
19500,446.11852899999997
19600,446.11852899999997
19700,446.11852899999997
19900,446.11843
20000,446.11843
20100,446.11852899999997
20200,446.11852899999997
20300,446.11843
20400,446.11843
20500,446.11843
20600,446.11843
20700,446.11843
20800,446.11852899999997
20900,446.11852899999997
21000,446.11843
21100,446.11852899999997
21200,446.11852899999997
21400,446.11852899999997
21500,446.11852899999997
21600,446.11843
21700,446.11843
21800,446.11852899999997
21900,446.11852899999997
22000,446.11852899999997
22100,446.11852899999997
22200,446.11852899999997
22300,446.11852899999997
22400,446.11852899999997
22500,446.11852899999997
22600,446.11852899999997
22700,446.11843
22800,446.11843
22900,446.11843
23000,446.11843
23100,446.11843
23200,446.11843
23300,446.11843
23400,446.11852899999997
23500,446.11852899999997
23600,446.11852899999997
23700,446.11852899999997
23800,446.11852899999997
23900,446.11852899999997
24000,446.11843
24200,446.11843
24300,446.11843
24400,446.11843
24500,446.11843
24600,446.11843
24700,446.11843
24800,446.11843
25000,446.11843
25100,446.11852899999997
25200,446.11852899999997
25300,446.11852899999997
25400,446.11852899999997
25600,446.11852899999997
25700,446.11852899999997
25800,446.11852899999997
25900,446.11852899999997
26000,446.11852899999997
26100,446.11843
26200,446.11843
26300,446.11843
26400,446.11843
26500,446.11843
26600,446.11843
26700,446.11852899999997
26800,446.11852899999997
26900,446.11852899999997
27000,446.11852899999997
27100,446.11843
27200,446.11843
27300,446.11843
27400,446.11852899999997
27500,446.11852899999997
27600,446.11852899999997
27700,446.11852899999997
27900,446.11843
28000,446.11843
28200,446.11843
28300,446.11852899999997
28400,446.11843
28500,446.11843
28600,446.11843
28700,446.11843
28800,446.11843
28900,446.11852899999997
29000,446.11852899999997
29100,446.11852899999997
29200,446.11843
29300,446.11843
29400,446.11852899999997
29500,446.11852899999997
29700,446.11852899999997
29800,446.11852899999997
29900,446.11852899999997
30000,446.11852899999997
30100,446.11852899999997
30200,446.11852899999997
30300,446.11852899999997
30400,446.11852899999997
30600,446.11843
30700,446.11843
30800,446.11843
30900,446.11843
31000,446.11843
31100,446.11852899999997
31200,446.11852899999997
31300,446.11852899999997
31400,446.11843
31500,446.11852899999997
31700,446.11852899999997
31800,446.11852899999997
31900,446.11843
32000,446.11843
32100,446.11843
32200,446.11843
32300,446.11852899999997
32400,446.11852899999997
32500,446.11852899999997
32600,446.11843
32700,446.11843
32800,446.11843
32900,446.11843
33000,446.11852899999997
33100,446.11852899999997
33400,446.11852899999997
33500,446.11852899999997
33600,446.11852899999997
33800,446.11843
33900,446.11843
34000,446.11852899999997
34100,446.11843
34200,446.11843
34300,446.11843
34400,446.11852899999997
34500,446.11852899999997
34600,446.11852899999997
34700,446.11852899999997
34800,446.11852899999997
34900,446.11852899999997
35000,446.11852899999997
35100,446.11852899999997
35200,446.11852899999997
35300,446.11843
35400,446.11852899999997
35600,446.11852899999997
35700,446.11852899999997
35800,446.11852899999997
35900,446.11852899999997
36100,446.11852899999997
36200,446.11843
36300,446.11843
36400,446.11843
36500,446.11843
36600,446.11843
36700,446.11843
36800,446.11843
36900,446.11843
37000,446.11852899999997
37100,446.11852899999997
37300,446.11852899999997
37400,446.11852899999997
37500,446.11843
37600,446.11852899999997
37800,446.11843
37900,446.11843
38000,446.11843
38100,446.11843
38200,446.11852899999997
38300,446.11852899999997
38400,446.11852899999997
38500,446.11852899999997
38600,446.11843
38700,446.11843
38800,446.11843
38900,446.11843
39000,446.11843
39100,446.11843
39200,446.11843
39300,446.11852899999997
39400,446.11852899999997
39500,446.11852899999997
39600,446.11843
39700,446.11843
39800,446.11843
39900,446.11843
40000,446.11843


==> data/add/p_s_values/1_1_3_sim_anneal_short.csv <==
cycle_count,energy_cost
0,464.61503
100,462.79308285714285
200,461.3282685714285
300,459.9186557142857
400,459.2824928571429
500,458.78070428571425
600,457.84882
1000,457.44177
1200,457.3549814285714
1300,457.36042714285713
1400,456.96948285714285
1500,456.53334571428564
1600,456.53362000000004
1700,456.5333428571429
1800,455.60477142857144
1900,454.8213685714286
2000,454.68939714285716
2100,454.25525
2200,454.25642571428574
2300,454.25937142857146
2400,453.2414828571428
2500,452.38661571428565
2600,452.3891714285714
2700,452.0316571428571
2800,451.64194428571426
2900,451.51416
3000,451.4266671428571
3100,451.0154757142856
3200,451.0154757142856
3300,450.80531
3400,450.8014528571429
3500,450.80358000000007
3600,450.80358000000007
3700,450.80197714285714
3800,450.7994214285714
3900,450.80197714285714
4000,450.4071942857143
4100,450.4071942857143
4200,450.4071942857143
4400,450.40801714285715
4500,450.40840285714285
4700,450.40840285714285
4800,450.03723142857143
4900,450.0364085714286
5100,450.03723142857143
5200,450.03723142857143
5300,450.03723142857143
5400,449.24740285714284
5500,449.2482257142857
5700,449.2482257142857
5800,449.2482257142857
5900,449.24740285714284
6000,449.2482257142857
6100,449.2482257142857
6200,449.07061999999996
6300,448.69563
6400,448.69563
6500,448.69563
6600,447.8376557142857
6700,447.83617428571426
6800,447.4769614285714
7000,447.12172714285714
7100,447.1202457142857
7200,447.12275857142856
7300,447.1202457142857
7400,447.12106857142857
7500,447.1202457142857
7600,447.1202457142857
7700,447.12275857142856
7800,447.1202457142857
7900,447.1202457142857
8000,447.12106857142857
8100,447.1215514285714
8200,447.1215514285714
8300,447.1190385714286
8400,447.1190385714286
8500,447.1190385714286
8600,447.1202457142857
8700,447.1202457142857
8800,447.1202457142857
8900,446.43156714285715
9000,446.42944
9100,446.42823285714286
9200,445.57256285714277
9300,445.57256285714277
9400,445.57135714285715
9500,445.57135714285715
9600,445.57135714285715
9700,445.5738699999999
9800,445.57108285714287
9900,445.57108285714287
10000,445.57108142857135
10100,445.57256285714277
10200,445.56987571428573
10300,445.56987571428573
10400,445.44464857142856
10600,445.44613
10700,445.44613
10800,445.32210999999995
10900,445.32090285714287
11000,445.32090285714287
11100,445.2334085714286
11200,445.2346142857142
11300,445.2367428571428
11400,445.2367428571428
11500,445.2346142857142
11600,445.2334085714286
11700,445.2334085714286
11800,445.2334085714286
11900,445.2334085714286
12000,445.2346142857142
12100,445.2346142857142
12200,445.14712142857144
12300,445.14591428571424
12400,444.40244571428565
12500,444.40244571428565
12600,444.40365285714284
12700,444.40365285714284
12800,444.40244571428565
12900,444.40244571428565
13000,444.40244571428565
13100,444.40485857142863
13200,444.40365142857144
13300,444.40365142857144
13400,444.40244571428565
13500,444.40244571428565
13600,444.40244571428565
13700,444.40244571428565
13900,444.40244571428565
14000,444.40485857142863
14100,444.40365285714284
14200,444.40365285714284
14300,444.40485857142863
14400,444.40244571428565
14500,444.40365142857144
14700,444.40365142857144
14800,444.40244571428565
14900,444.40244571428565
15000,444.40244571428565
15100,444.40244571428565
15200,444.40244571428565
15300,444.40244571428565
15400,444.40365285714284
15500,444.40365285714284
15600,444.40244571428565
15700,444.40244571428565
15800,444.40365142857144
15900,444.40244571428565
16000,444.40244571428565
16100,444.40244571428565
16200,444.40365142857144
16300,444.40365142857144
16400,444.40244571428565
16500,444.40244571428565
16600,444.40244571428565
16700,444.40244571428565
16800,444.40244571428565
16900,444.40244571428565
17000,444.40244571428565
17100,444.40244571428565
17200,444.40244571428565
17300,444.40485857142863
17400,444.40365285714284
17500,444.40616571428575
17600,444.40365285714284
17700,444.40244571428565
17800,444.40244571428565
18000,444.40244571428565
18100,444.40244571428565
18200,444.40244571428565
18300,444.40244571428565
18400,444.40244571428565
18500,444.40244571428565
18600,444.40365285714284
18700,444.40365285714284
18800,444.40244571428565
19000,444.40365142857144
19100,444.40244571428565
19200,444.4009642857142
19300,444.40217
19400,444.4009642857142
19600,444.4009642857142
19700,444.4009642857142
19800,444.4009642857142
19900,444.4009642857142
20000,444.4009642857142
20100,444.4009642857142
20200,444.4009642857142
20300,444.4009642857142
20400,444.4021714285714
20500,444.4021714285714
20600,444.4009642857142
20700,444.4009642857142
20800,444.4021714285714
20900,444.4021714285714
21000,444.4021714285714
21100,444.4021714285714
21200,444.4009642857142
21300,444.4009642857142
21400,444.4009642857142
21500,444.4009642857142
21600,444.4009642857142
21700,444.4009642857142
21800,444.4009642857142
21900,444.4009642857142
22000,444.4009642857142
22100,443.6850928571427
22200,443.6850928571427
22300,443.68495142857137
22400,443.6862999999999
22500,443.6850928571427
22600,443.6850928571427
22700,443.6850928571427
22800,443.6850928571427
22900,443.6850928571427
23000,443.6850928571427
23100,443.6850928571427
23200,443.6850928571427
23300,443.6850928571427
23400,443.6850928571427
23500,443.6850928571427
23600,443.6850928571427
23700,443.6850928571427
23900,443.6850928571427
24000,443.6850928571427
24100,443.6850928571427
24200,443.6850928571427
24300,443.6850928571427
24500,443.6850928571427
24600,443.6850928571427
24700,443.6850928571427
24800,443.6850928571427
24900,443.6850928571427
25000,443.6850928571427
25100,443.6850928571427
25200,443.6862999999999
25300,443.6850928571427
25400,443.6850928571427
25500,443.6850928571427
25600,443.68495142857137
25700,443.68495142857137
25800,443.68495142857137
25900,443.68495142857137
26000,443.68495142857137
26200,443.68495142857137
26300,443.68495142857137
26400,443.68495142857137
26500,443.68495142857137
26600,443.68495142857137
26700,443.68746428571427
26900,443.68495142857137
27000,443.6850928571427
27100,443.6850928571427
27200,443.6850928571427
27300,443.6850928571427
27400,443.6850928571427
27500,443.6850928571427
27600,443.6862985714285
27700,443.6850928571427
27800,443.6850928571427
27900,443.6850928571427
28000,443.6850928571427
28100,443.6850928571427
28200,443.68495142857137
28300,443.68495142857137
28400,443.68495142857137
28500,443.6850928571427
28600,443.6850928571427
28700,443.6850928571427
28800,443.6850928571427
28900,443.68495142857137
29000,443.68495142857137
29100,443.68495142857137
29200,443.6850928571427
29300,443.6850928571427
29400,443.6850928571427
29500,443.6850928571427
29600,443.6850928571427
29700,443.68495142857137
29800,443.68495142857137
29900,443.6850928571427
30000,443.6850928571427
30100,443.6850928571427
30200,443.6850928571427
30300,443.6850928571427
30400,443.68495142857137
30600,443.68495142857137
30700,443.6850928571427
30800,443.6850928571427
30900,443.6850928571427
31000,443.6850928571427
31200,443.6850928571427
31300,443.68495142857137
31400,443.68495142857137
31500,443.68495142857137
31600,443.68495142857137
31700,443.68495142857137
31900,443.6850928571427
32000,443.6850928571427
32100,443.6850928571427
32200,443.6850928571427
32300,443.6850928571427
32400,443.6850928571427
32500,443.6850928571427
32600,443.6850928571427
32700,443.6850928571427
32800,443.6850928571427
32900,443.6850928571427
33000,443.6850928571427
33100,443.6850928571427
33200,443.6850928571427
33300,443.6850928571427
33400,443.68495142857137
33500,443.6850928571427
33600,443.6850928571427
33700,443.6850928571427
33800,443.6850928571427
33900,443.6850928571427
34000,443.6850928571427
34200,443.6850928571427
34300,443.68495142857137
34400,443.68495142857137
34500,443.68495142857137
34600,443.68495142857137
34700,443.68495142857137
34800,443.68495142857137
34900,443.68495142857137
35000,443.68495142857137
35200,443.68615857142856
35300,443.68495142857137
35400,443.6850928571427
35500,443.68495142857137
35600,443.68495142857137
35700,443.68495142857137
35800,443.68495142857137
35900,443.68495142857137
36000,443.68495142857137
36100,443.68495142857137
36200,443.68495142857137
36300,443.68495142857137
36400,443.6850928571427
36500,443.6850928571427
36600,443.68495142857137
36700,443.68495142857137
36800,443.68495142857137
36900,443.68495142857137
37100,443.68495142857137
37200,443.68495142857137
37400,443.6850928571427
37500,443.68495142857137
37600,443.68495142857137
37800,443.68495142857137
37900,443.68495142857137
38000,443.68495142857137
38100,443.6850928571427
38200,443.68495142857137
38300,443.6850928571427
38400,443.68495142857137
38500,443.68495142857137
38600,443.6850928571427
38700,443.6850928571427
38800,443.68495142857137
38900,443.68495142857137
39000,443.6850928571427
39100,443.6850928571427
39200,443.6850928571427
39300,443.6850928571427
39400,443.6850928571427
39500,443.6850928571427
39600,443.6850928571427
39700,443.68495142857137
39800,443.68495142857137
39900,443.6850928571427
40000,443.6850928571427


==> data/add/p_s_values/1_1_4_sim_anneal_short.csv <==
cycle_count,energy_cost
0,464.61503000000005
100,464.9216980000001
200,461.611525
300,460.23770799999994
400,459.0161079999999
600,457.45201700000007
700,456.604572
800,456.28262600000005
900,455.52640899999994
1000,454.99642300000005
1200,454.6944920000001
1300,454.510466
1400,453.3082130000001
1500,453.184341
1600,453.170923
1700,452.36797400000006
2000,451.1979380000001
2100,450.62671500000005
2300,450.118372
2400,449.3516600000001
2500,449.098875
2600,448.98039
2800,448.89137700000003
3000,448.809032
3100,448.512762
3200,448.17354800000004
3300,447.878879
3400,447.327054
3500,447.181959
3600,447.18220600000006
3700,447.18220600000006
3900,447.20474
4000,447.181076
4100,447.02521799999994
4200,447.02521799999994
4300,446.904134
4400,446.904134
4500,446.726129
4700,446.726129
4800,446.59159500000004
4900,446.59159500000004
5000,446.53798700000004
5100,446.53856300000007
5200,446.53619800000007
5300,446.53619800000007
5400,446.4485390000001
5500,446.44758100000007
5600,446.225111
5700,446.163865
5800,445.783349
6200,445.74041100000005
6300,445.738923
6400,445.738923
6500,445.739835
6600,445.55321100000003
6700,445.55321100000003
6800,445.55229900000006
7000,445.550234
7100,445.230963
7200,445.23366400000003
7300,445.23218299999996
7400,445.23218299999996
7500,445.23218299999996
7600,445.23218299999996
7700,445.23218299999996
7800,445.23302700000005
7900,445.2339410000001
8000,445.234516
8100,445.234516
8200,445.234516
8300,445.234692
8400,445.234116
8500,445.23411699999997
8600,445.23411699999997
8700,445.23411699999997
8800,445.23290399999996
8900,445.23232900000005
9000,445.23141599999997
9100,445.233942
9200,445.23245299999996
9300,445.23309
9400,445.23038899999995
9500,445.2309649999999
9600,445.22862999999995
9700,445.185693
9800,445.18839399999996
9900,445.187182
10000,445.189883
10100,445.187182
10200,445.187182
10300,445.1880950000001
10500,445.1880950000001
10600,445.18867
10700,445.187521
10800,445.186608
10900,445.186608
11000,445.187521
11100,445.18752000000006
11300,445.188364
11400,445.18752000000006
11500,445.18694500000004
11600,445.18603199999995
11700,445.18752000000006
11800,445.18752000000006
11900,445.18694500000004
12000,445.18603
12100,445.18603
12200,445.18718099999995
12300,445.18718099999995
12400,445.126972
12600,445.125821
12700,445.1255520000001
12800,445.1255520000001
12900,444.641988
13000,444.641795
13100,444.64095100000003
13200,444.64095100000003
13300,444.64095100000003
13400,444.64095100000003
13600,444.64095100000003
13700,444.64095100000003
13800,444.64095100000003
13900,444.640376
14000,444.55130900000006
14100,444.491471
14200,444.492046
14300,444.492046
14500,444.491471
14600,444.492047
14700,444.492046
14800,444.492046
14900,444.49262200000004
15000,444.49262200000004
15100,444.49279700000005
15200,444.490096
15300,444.490096
15400,444.49279700000005
15500,444.49279700000005
15600,444.49279700000005
15700,444.48951999999997
15800,444.48951999999997
15900,444.4910080000001
16000,444.4910080000001
16100,444.492429
16200,444.49158400000005
16300,444.492429
16400,444.492429
16500,444.492429
16600,444.492429
16700,444.490941
17000,444.490096
17100,444.49158400000005
17200,444.490096
17300,444.49158400000005
17400,444.48951999999997
17700,444.48951999999997
17800,444.4910080000001
17900,444.4910080000001
18000,444.4910080000001
18100,444.4910080000001
18200,444.4912780000001
18300,444.492101
18400,444.490365
18500,444.490365
18600,444.490365
18700,444.490365
18800,444.490941
18900,444.490365
19000,444.490365
19100,444.4912780000001
19200,444.49185400000005
19300,444.490365
19400,444.48951999999997
19600,444.48951999999997
19700,444.49043300000005
19800,444.49043300000005
20000,444.4912780000001
20200,444.4912780000001
20300,444.4912780000001
20400,444.4912780000001
20500,444.4923150000001
20600,444.490365
20700,444.491853
20800,444.4912780000001
21000,444.4912780000001
21100,444.4912780000001
21200,444.4912780000001
21400,444.4912780000001
21500,444.4912780000001
21600,444.491853
21700,444.49043300000005
21800,444.4910080000001
21900,444.49043300000005
22000,444.49043300000005
22100,444.49043300000005
22200,444.4910080000001
22300,444.4922210000001
22400,444.4922210000001
22500,444.4922210000001
22600,444.4922210000001
22700,444.48951999999997
22800,444.48951999999997
22900,444.492046
23000,444.48951999999997
23200,444.4910080000001
23300,444.12880000000007
23400,444.12822500000004
23500,444.12904799999995
23600,444.12822500000004
23800,444.12822500000004
23900,444.12822500000004
24000,444.1300130000001
24100,444.1300130000001
24200,444.12731199999996
24300,444.12731199999996
24400,444.127888
24500,444.128801
24600,444.128801
24700,444.128801
24800,444.128801
24900,444.128801
25000,444.12937600000004
25200,444.12937600000004
25300,444.128801
25400,444.128801
25500,444.128801
25600,444.128801
25700,444.127888
25800,444.127888
25900,444.127888
26100,444.127888
26200,444.127888
26300,444.128801
26400,444.127888
26500,444.12937600000004
26700,444.12937600000004
26800,444.12937600000004
26900,444.128801
27000,444.127888
27100,444.127888
27200,444.12937600000004
27300,444.127888
27400,444.127888
27500,444.127888
27600,444.127888
27700,444.127888
27800,444.12937600000004
27900,444.127888
28000,444.127888
28100,444.127888
28200,444.127888
28300,444.127888
28400,444.127888
28500,444.127888
28600,444.127888
28700,444.127888
28800,443.857269
28900,443.857269
29000,443.857269
29100,443.857269
29200,443.857269
29300,443.857269
29400,443.857269
29500,443.857269
29600,443.8587570000001
29800,443.82863
29900,443.82863
30000,443.82863
30100,443.82863
30200,443.82863
30300,443.830118
30400,443.830118
30500,443.830118
30600,443.830118
30700,443.830118
30800,443.829543
30900,443.829543
31000,443.829543
31100,443.829543
31200,443.829543
31300,443.829543
31400,443.829543
31500,443.830118
31600,443.82863
31700,443.82863
31800,443.82863
31900,443.830118
32000,443.82863
32100,443.829543
32200,443.82896700000003
32300,443.82896700000003
32400,443.82896700000003
32500,443.82954200000006
32600,443.82805399999995
32700,443.82805399999995
32800,443.82954200000006
32900,443.82954200000006
33000,443.82954200000006
33100,443.82954200000006
33200,443.82954200000006
33400,443.82954200000006
33500,443.82805399999995
33700,443.82954200000006
33800,443.82805399999995
33900,443.82805399999995
34000,443.82805399999995
34100,443.82805399999995
34200,443.82805399999995
34300,443.82805399999995
34400,443.82805399999995
34500,443.82805399999995
34600,443.82805399999995
34700,443.82805399999995
34800,443.82805399999995
34900,443.82805399999995
35000,443.82805399999995
35200,443.82805399999995
35300,443.82805399999995
35400,443.82805399999995
35500,443.82805399999995
35600,443.82805399999995
35700,443.82954200000006
35800,443.82954200000006
35900,443.82805399999995
36000,443.82896700000003
36100,443.82896700000003
36200,443.82954200000006
36300,443.82896700000003
36400,443.82896700000003
36500,443.82896700000003
36700,443.82896700000003
36800,443.82896700000003
36900,443.82896700000003
37000,443.82896700000003
37100,443.82896700000003
37200,443.82896700000003
37300,443.82896700000003
37400,443.82896700000003
37500,443.82896700000003
37600,443.82896700000003
37700,443.82896700000003
37800,443.82896700000003
37900,443.82805399999995
38000,443.82805399999995
38100,443.82805399999995
38200,443.82805399999995
38300,443.82805399999995
38400,443.82896700000003
38500,443.82954200000006
38600,443.82954200000006
38700,443.82954200000006
38800,443.82954200000006
39000,443.82805399999995
39100,443.82805399999995
39200,443.82954200000006
39300,443.82805399999995
39400,443.82805399999995
39600,443.82805399999995
39700,443.82954200000006
39800,443.82954200000006
39900,443.8303870000001
40000,443.82954200000006


==> data/add/p_s_values/1_1_5_sim_anneal_short.csv <==
cycle_count,energy_cost
0,464.61503000000005
100,466.624717
200,464.02237799999995
300,459.5126200000001
500,457.886833
600,456.9901099999999
800,456.967739
900,456.761017
1000,456.28589
1100,455.3954460000001
1200,455.067918
1300,453.780833
1400,452.236706
1500,452.2930399999999
1600,452.26384799999994
1700,452.263573
1800,452.01766499999997
2000,450.913069
2100,450.385046
2200,450.325915
2300,450.241253
2400,450.20587399999994
2500,449.5216490000001
2600,449.464761
2700,449.22107099999994
2800,448.76587500000005
2900,448.768519
3000,448.74116699999996
3100,448.4353
3200,448.346727
3300,448.223168
3400,448.075327
3500,448.0769630000001
3600,447.955237
3700,447.33477000000005
3800,447.3365970000001
3900,446.88274500000006
4000,446.8827439999999
4200,446.82099400000004
4300,446.82473300000004
4400,446.8232980000001
4500,446.8242120000001
4600,446.8253619999999
4700,446.8242120000001
4800,446.824788
4900,446.762629
5000,446.76152299999995
5100,446.76048599999996
5200,446.76048599999996
5300,446.76048599999996
5400,446.158791
5500,446.15730199999996
5600,446.15721700000006
5700,446.185962
5800,446.1898090000001
5900,446.16292400000003
6000,445.86261699999994
6100,445.815927
6200,445.46512500000006
6300,445.46428
6400,445.46223499999996
6600,445.3236
6700,444.9047320000001
6800,444.9036950000001
6900,444.84072000000003
7000,444.841565
7200,444.84809400000006
7300,444.8422130000001
7400,444.8422130000001
7500,444.8422130000001
7600,444.845392
7700,444.84688100000005
7800,444.845392
7900,444.84454700000003
8000,444.843973
8100,444.8445460000001
8200,444.84427500000004
8400,444.8455830000001
8500,444.84473799999995
8600,444.84501
8700,444.84325000000007
8800,444.84501
8900,444.8422130000001
9000,444.84325000000007
9100,444.840724
9500,444.8422130000001
9600,444.844463
9700,444.840912
9800,444.84267199999994
9900,444.84072
10100,444.84405200000003
10400,444.84072
10500,444.75306
10600,444.44360300000005
10700,444.444448
10800,444.44360300000005
10900,444.44360300000005
11000,444.44360300000005
11100,444.44360300000005
11200,444.445363
11300,444.444448
11400,444.44685200000004
11500,444.4459370000001
11600,444.44509200000005
11700,444.44685200000004
11900,444.44685200000004
12000,444.4467860000001
12100,444.4480030000001
12200,444.4480030000001
12300,444.4482749999999
12400,444.447056
12500,444.44770100000005
12600,444.44594099999995
12700,444.4453659999999
12800,444.4453659999999
12900,444.444517
13000,444.4462070000001
13200,444.44620699999996
13300,444.44620699999996
13500,444.44536200000005
13700,444.44685100000004
13800,444.442565
13900,444.442565
14000,444.442565
14100,444.44172
14200,444.442565
14300,443.88445100000007
14400,443.88529600000004
14500,443.88529600000004
14600,443.88678500000003
14700,443.88529600000004
14800,443.88763
14900,443.88614099999995
15000,443.88360600000004
15200,443.88529600000004
15300,443.88445100000007
15400,443.88445100000007
15500,443.88529600000004
15600,443.88770000000005
15700,443.885365
15800,443.885365
15900,443.88678500000003
16000,443.885365
16100,443.88769900000005
16200,443.88621
16300,443.887055
16400,443.887055
16500,443.88621
16600,443.88621
16700,443.88621
16800,443.887055
16900,443.887055
17000,443.88621
17100,443.333907
17200,443.333907
17300,443.333907
17400,443.333907
17500,443.3347519999999
17600,443.3347519999999
17700,443.333907
17800,443.3347519999999
17900,443.3347519999999
18000,443.333907
18100,443.333637
18200,443.3338379999999
18300,443.335598
18400,443.3321480000001
18500,443.3321480000001
18600,443.33130300000005
18700,443.33130300000005
18800,443.33130300000005
19100,443.33130300000005
19200,443.33130300000005
19300,443.33390799999995
19500,443.33130300000005
19600,443.33306300000004
19700,443.33130300000005
19800,443.3321480000001
19900,443.3321480000001
20000,443.33130300000005
20100,443.3321480000001
20200,443.3338379999999
20300,443.33532699999995
20500,443.3338379999999
20600,443.332993
20700,443.3321480000001
20800,443.3321480000001
20900,443.3321480000001
21000,443.327214
21100,443.327214
21200,443.327214
21300,443.32255999999995
21400,443.32425
21500,443.32255999999995
21600,443.32255999999995
21700,443.323405
21900,443.323405
22000,443.323405
22100,443.32255999999995
22200,443.32247100000006
22400,443.265124
22500,443.265124
22600,443.265124
22700,443.26596900000004
22800,443.26596900000004
22900,443.26681399999995
23000,443.26681399999995
23100,443.26596900000004
23200,443.26596900000004
23300,443.26596900000004
23400,443.26596900000004
23500,443.26596900000004
23600,443.26596900000004
23700,443.267659
23800,443.26681399999995
23900,443.26596900000004
24100,443.26596900000004
24200,443.265124
24300,443.26681399999995
24400,443.26681399999995
24500,443.265124
24600,443.26596900000004
24700,443.265124
24800,443.265124
24900,443.21779000000004
25000,443.21779000000004
25100,443.21779000000004
25200,443.21779000000004
25300,443.21779000000004
25400,443.21948000000003
25500,443.218635
25600,443.218635
25700,443.218635
25800,443.218635
25900,443.218635
26000,443.21779000000004
26100,443.21779000000004
26300,443.21779000000004
26400,443.21779000000004
26500,443.21779000000004
26600,443.21779000000004
26700,443.218635
26800,443.218635
26900,443.218635
27000,443.21779000000004
27100,443.21948000000003
27200,443.218635
27300,443.218635
27500,443.218635
27600,443.21779000000004
27700,443.21779000000004
27800,443.21779000000004
27900,443.21779000000004
28000,443.21779000000004
28100,443.21779000000004
28300,443.21779000000004
28400,443.21779000000004
28500,443.21779000000004
28600,443.21779000000004
28700,443.21779000000004
28900,443.21779000000004
29000,443.21779000000004
29100,443.218635
29200,443.218635
29300,443.218635
29400,443.218635
29500,443.21779000000004
29600,443.21779000000004
29700,443.21779000000004
29800,443.21779000000004
29900,443.21779000000004
30000,443.21779000000004
30100,443.21779000000004
30200,443.21779000000004
30300,443.21779000000004
30400,443.218635
30500,443.21779000000004
30600,443.21779000000004
30700,443.21779000000004
30800,443.21779000000004
30900,443.21779000000004
31000,443.21779000000004
31100,443.21779000000004
31200,443.21779000000004
31300,443.21779000000004
31500,443.21779000000004
31600,443.21779000000004
31700,443.218635
31800,443.21779000000004
31900,443.21779000000004
32100,443.21779000000004
32300,443.21779000000004
32400,443.21779000000004
32500,443.21779000000004
32600,443.21779000000004
32700,443.21779000000004
32800,443.218635
33000,443.218635
33100,443.21779000000004
33200,443.21779000000004
33300,443.21779000000004
33400,443.21779000000004
33500,443.21779000000004
33600,443.21779000000004
33700,443.21779000000004
33900,443.21779000000004
34000,443.218635
34100,443.218635
34200,443.21779000000004
34300,443.21779000000004
34400,443.21779000000004
34500,443.21779000000004
34600,443.21779000000004
34800,443.21779000000004
34900,443.21779000000004
35000,443.21779000000004
35100,443.21779000000004
35200,443.21779000000004
35300,443.21779000000004
35400,443.21779000000004
35500,443.21779000000004
35600,443.21779000000004
35700,443.21779000000004
35900,443.21779000000004
36100,443.218635
36200,443.21779000000004
36300,443.21779000000004
36400,443.21779000000004
36500,443.21779000000004
36600,443.21779000000004
36800,443.21779000000004
36900,443.21779000000004
37000,443.21779000000004
37100,443.21779000000004
37200,443.21779000000004
37300,443.21779000000004
37500,443.21779000000004
37600,443.21779000000004
37700,443.21779000000004
37800,443.21779000000004
37900,443.21779000000004
38000,442.685649
38200,442.684804
38300,442.684804
38400,442.684804
38500,442.684804
38600,442.684804
38800,442.684804
38900,442.684804
39000,442.684804
39100,442.684804
39200,442.684804
39300,442.684804
39700,442.684804
39800,442.684804
39900,442.684804
40000,442.684804


==> data/add/p_s_values/1_2_3_sim_anneal_short.csv <==
cycle_count,energy_cost
0,464.61503
100,464.2183914285714
200,463.1224371428571
300,461.3609142857144
400,459.8053500000001
500,457.56784571428574
600,455.78112714285714
700,455.67034142857136
800,455.0448128571428
900,453.5764585714286
1000,451.96128571428574
1100,451.78652714285715
1200,450.36463142857144
1300,450.3680571428572
1400,448.04360714285707
1500,447.94194428571427
1600,447.8672814285714
1700,446.76388571428566
1800,446.5374685714286
1900,446.2666385714286
2000,446.1287428571428
2100,446.1287442857143
2200,446.00373428571436
2300,446.00373428571436
2400,446.00373428571436
2500,446.00373428571436
2600,445.2064271428572
2700,445.2077342857143
2800,445.2077342857143
2900,445.12024142857143
3000,445.12024142857143
3100,445.12024142857143
3200,445.12106142857147
3300,445.1187885714286
3400,444.99568714285715
3500,444.9073742857143
3600,444.90671285714285
3700,444.90606714285707
3800,444.90606714285707
3900,444.54898
4000,444.54685285714277
4100,444.54898
4200,444.54898
4400,444.54667714285716
4500,443.75019285714285
4600,443.7524942857143
4700,443.75036714285716
4800,443.7495457142858
4900,443.74741857142857
5000,443.7531542857143
5100,443.74851428571435
5200,443.7470328571429
5300,443.74916
5500,443.75036714285716
5600,443.7516742857143
5700,443.75036714285716
5800,443.75036714285716
5900,443.7458271428572
6000,443.7470342857143
6100,443.7458271428572
6200,443.3757242857143
6400,443.37692999999996
6500,443.37905714285716
6600,443.37558428571435
6700,443.37558428571435
6800,443.37558428571435
6900,443.37558428571435
7000,443.37558428571435
7100,442.83421571428573
7200,442.8315842857143
7300,442.82500428571433
7400,442.82370000000003
7500,442.81719142857145
7600,442.78119857142855
7700,442.78119857142855
7800,442.7824042857142
7900,442.7824042857142
8000,442.7797171428571
8100,442.7797171428571
8200,442.78133857142853
8500,442.7797171428571
8600,442.78212857142853
8700,442.7824042857142
8800,442.7824042857142
8900,442.7819871428572
9000,442.7819871428572
9100,442.7819871428572
9200,442.7807814285714
9300,442.7807814285714
9500,442.78341428571423
9600,441.9764914285714
9800,441.9743642857143
9900,441.97315857142854
10000,441.97315857142854
10100,441.54113714285717
10200,441.54377000000005
10300,441.54113714285717
10400,441.54113714285717
10500,441.54113714285717
10600,441.54113714285717
10800,441.54113714285717
10900,441.54113714285717
11000,441.54113714285717
11100,441.54113714285717
11200,441.54113714285717
11300,441.54113714285717
11400,441.54113714285717
11500,441.54113714285717
11600,441.54294714285714
11700,441.5403157142858
11800,441.54113857142863
11900,441.54196
12000,440.24695142857144
12100,440.16490000000005
12200,440.16490000000005
12300,440.1640785714286
12400,440.1640785714286
12500,440.1640785714286
12600,440.1675328571429
12700,440.1675328571429
12800,440.1675328571429
12900,440.1675328571429
13000,440.16490000000005
13100,440.16490000000005
13200,440.16490000000005
13300,440.16490000000005
13400,440.1640785714286
13500,440.1640785714286
13600,440.1640785714286
13700,440.16490000000005
13800,440.16446428571436
13900,440.16446428571436
14000,440.1640785714286
14100,440.16446428571436
14200,440.1640785714286
14300,440.16490000000005
14400,440.1640785714286
14500,440.16446428571436
14600,440.16490000000005
14700,440.1640785714286
14900,440.16446428571436
15000,440.1625971428571
15100,440.1625971428571
15200,440.1634185714285
15300,440.1634185714285
15400,440.1634185714285
15500,440.1634185714285
15600,440.1634185714285
15700,440.1625971428571
15800,440.1625971428571
15900,440.1625971428571
16000,440.1625971428571
16100,440.1640785714286
16200,440.1640785714286
16300,440.16490000000005
16400,440.16504
16500,440.1642185714286
16600,440.16504
16700,440.1635585714285
16800,440.16380428571426
16900,440.16380428571426
17000,440.16380428571426
17100,440.1634185714285
17200,440.16380428571426
17300,440.16380428571426
17400,440.16380428571426
17500,440.16380428571426
17600,440.1634185714285
17700,440.1634185714285
17800,440.1634185714285
17900,440.1635585714285
18000,440.1635585714285
18100,440.1635585714285
18200,440.16394571428566
18400,440.1654271428571
18500,440.1650414285714
18600,440.1650414285714
18700,440.1650414285714
18800,440.1650414285714
18900,440.1650414285714
19000,440.16422
19100,440.16422
19200,439.36729857142853
19300,439.36729857142853
19400,439.36729857142853
19500,439.36729857142853
19700,439.36729857142853
19800,439.36691285714284
19900,439.36691285714284
20000,439.36691285714284
20100,439.3677342857142
20200,439.36691285714284
20300,439.36691285714284
20400,439.1041971428572
20500,439.0632828571429
20600,439.0618
20700,439.06218714285717
20900,439.0618
21000,438.88198714285716
21100,438.88198714285716
21200,438.8823742857143
21300,438.88198714285716
21400,438.79449285714287
21500,438.79449285714287
21600,438.7822414285714
21700,438.74132714285713
21800,438.74132714285713
21900,438.7417142857143
22000,438.74132714285713
22100,438.74132714285713
22300,438.7417142857143
22400,438.74132714285713
22500,438.74132714285713
22600,438.74132714285713
22800,438.74132714285713
22900,438.74132714285713
23000,438.74132714285713
23200,438.74132714285713
23300,438.74132714285713
23400,438.74132714285713
23500,438.74132714285713
23600,438.74132714285713
23700,438.74132714285713
23800,438.74132714285713
23900,438.74132714285713
24000,438.74132714285713
24100,438.74132714285713
24200,438.74132714285713
24300,438.74132714285713
24400,438.7417142857143
24500,438.74132714285713
24600,438.7417142857143
24700,438.7417142857143
24900,438.74132714285713
25000,438.74132714285713
25100,438.7417142857143
25200,438.7417142857143
25300,438.7417142857143
25500,438.7417142857143
25600,438.74253571428574
25700,438.74253571428574
25800,438.74132714285713
25900,438.74132714285713
26100,438.74132714285713
26200,438.74132714285713
26300,438.74132714285713
26400,438.74132714285713
26500,438.7417142857143
26600,438.7417142857143
26700,438.7417142857143
26800,438.74132714285713
26900,438.7417142857143
27000,438.7417142857143
27100,438.7417142857143
27200,438.74157285714284
27400,438.74157285714284
27500,438.74118714285714
27600,438.74157285714284
27800,438.74118714285714
27900,438.74157285714284
28000,438.74157285714284
28200,438.74118714285714
28300,438.74118714285714
28400,438.74118714285714
28500,438.74118714285714
28600,438.74118714285714
28700,438.74157285714284
28800,438.74157285714284
28900,438.74157285714284
29000,438.74157285714284
29100,438.74118714285714
29200,438.74118714285714
29300,438.74118714285714
29500,438.74118714285714
29600,438.74118714285714
29700,438.74118714285714
29800,438.74118714285714
29900,438.74118714285714
30000,438.74118714285714
30100,438.74118714285714
30200,438.7420085714286
30400,438.7420085714286
30500,438.7420085714286
30600,438.7420085714286
30700,438.7420085714286
30800,438.7420085714286
31000,438.7420085714286
31200,438.7420085714286
31300,438.7420085714286
31400,438.74118714285714
31500,438.74118714285714
31600,438.74118714285714
31700,438.7420085714286
31800,438.7420085714286
31900,438.7420085714286
32000,438.74239428571434
32100,438.74157285714284
32300,438.74157285714284
32400,438.74157285714284
32500,438.74157285714284
32600,438.74118714285714
32700,438.74118714285714
32800,438.74118714285714
32900,438.74118714285714
33000,438.74118714285714
33100,438.74118714285714
33200,438.74118714285714
33300,438.74118714285714
33400,438.74118714285714
33500,438.74118714285714
33600,438.74118714285714
33700,438.74118714285714
33800,438.74118714285714
33900,438.74157285714284
34000,438.74157285714284
34100,438.74118714285714
34200,438.74118714285714
34300,438.74118714285714
34400,438.74118714285714
34500,438.74118714285714
34600,438.74157285714284
34700,438.74157285714284
34800,438.74157285714284
34900,438.74157285714284
35000,438.74118714285714
35100,438.74118714285714
35200,438.74118714285714
35300,438.74118714285714
35400,438.74118714285714
35500,438.74118714285714
35600,438.74118714285714
35700,438.74118714285714
35800,438.74118714285714
35900,438.74118714285714
36000,438.74118714285714
36100,438.74118714285714
36200,438.74118714285714
36300,438.74118714285714
36600,438.74118714285714
36700,438.74118714285714
36800,438.74118714285714
36900,438.74118714285714
37000,438.74118714285714
37100,438.74118714285714
37400,438.74118714285714
37500,438.74118714285714
37600,437.88283
37700,437.88283
37800,437.88283
37900,437.88283
38000,437.88283
38100,437.8832157142857
38200,437.88283
38300,437.88283
38400,437.88283
38500,437.88283
38600,437.88283
38700,437.88283
38800,437.88283
38900,437.8832157142857
39000,437.88283
39100,437.88283
39200,437.88283
39300,437.88283
39400,437.88283
39500,437.88283
39600,437.88283
39700,437.88283
39800,437.88283
39900,437.88283
40000,437.88283


==> data/add/p_s_values/1_3_3_sim_anneal_short.csv <==
cycle_count,energy_cost
0,464.61503
100,463.08281285714287
200,462.0850628571428
300,461.0777142857142
400,460.28437285714284
500,459.494097142857
700,459.3722142857143
800,459.28526285714287
900,459.2810028571428
1000,458.3835157142857
1100,456.1658542857143
1200,455.1119185714286
1300,454.8263485714286
1400,454.27160000000003
1500,453.93237285714287
1600,453.49845142857146
1700,453.49806428571435
1800,452.4399071428571
1900,452.34873571428574
2000,451.6082514285714
2100,451.6085285714285
2200,451.61055714285715
2300,451.60722285714286
2400,451.60722285714286
2500,451.6072228571429
2600,450.9139042857143
2800,450.22474285714287
2900,450.2268714285715
3000,450.22309857142864
3100,450.0924285714286
3200,450.09122142857143
3300,450.0139514285715
3400,450.01515857142857
3500,450.01477428571434
3600,450.0164728571429
3700,450.0164728571429
3800,450.01980714285713
3900,450.0206285714285
4100,450.0206285714285
4200,449.6597714285714
4300,449.6597714285714
4400,449.6605914285714
4500,449.6605914285714
4600,449.5728671428571
4700,449.5703557142857
4900,449.44512714285713
5000,449.44120571428573
5100,449.3597614285714
5200,449.1857528571428
5300,448.7538728571429
5400,448.75053857142854
5500,448.7538728571429
5600,448.06186142857143
5700,448.06186142857143
5800,448.06186142857143
5900,448.0597342857142
6000,448.06055714285714
6100,448.06055714285714
6200,448.0589342857143
6300,448.05975714285717
6400,448.06041571428574
6500,448.06041571428574
6600,448.06041571428574
6700,447.93518857142857
6800,447.8476942857143
6900,447.8476942857143
7000,447.8476942857143
7100,447.8476942857143
7200,447.8476942857143
7300,447.8476942857143
7400,447.8476942857143
7500,447.84687142857143
7600,447.8489985714286
7700,447.84687142857143
7800,447.7160742857142
7900,447.6362771428571
8000,447.6362771428571
8100,447.6347957142857
8200,447.63266857142855
8300,447.6347957142857
8400,447.63266857142855
8500,447.63266857142855
8600,447.6318457142857
8700,447.41912428571425
8900,447.41912428571425
9000,447.41912428571425
9100,447.4212514285714
9200,447.4212514285714
9300,447.41912428571425
9400,447.41912428571425
9500,447.4212514285714
9600,447.4212514285714
9700,447.4212514285714
9800,446.63011857142857
9900,446.63011857142857
10100,446.62891285714284
10200,446.62891285714284
10300,446.63224571428566
10400,446.63224571428566
10500,446.63224571428566
10600,446.63011857142857
10700,446.63011857142857
10800,446.62891285714284
10900,446.62891285714284
11000,446.62891285714284
11100,446.62891285714284
11300,446.62891285714284
11600,446.62891285714284
11700,446.62891285714284
11800,446.62891285714284
11900,446.62891285714284
12000,446.62891285714284
12100,446.62891285714284
12300,446.62891285714284
12400,445.7705557142857
12500,445.7742742857143
12600,445.77306857142855
12800,445.77388857142853
12900,445.7705557142857
13000,445.77176142857144
13100,445.7705557142857
13200,445.7717628571428
13400,445.7705557142857
13500,445.7717628571428
13600,445.7717628571428
13700,445.7705557142857
13800,445.77176142857144
13900,445.77306857142855
14000,445.77306857142855
14100,445.77388857142853
14200,445.77388857142853
14300,445.67317142857144
14400,445.67317142857144
14500,445.2070742857142
14600,445.18359
14700,445.18359
14800,445.18359
14900,445.18228285714287
15000,445.18228285714287
15100,445.18228285714287
15200,445.18228285714287
15300,445.18107714285713
15400,445.18107714285713
15500,445.17844428571425
15600,445.17844428571425
15700,445.17844428571425
15800,445.17844428571425
15900,445.1796514285714
16000,445.17844428571425
16100,445.1792671428571
16200,445.18047428571424
16300,445.1566157142857
16400,445.1566157142857
16500,445.1566157142857
16600,445.1566157142857
16700,445.1566157142857
16800,445.15579285714284
16900,445.15458571428564
17000,445.1554085714285
17100,445.1554085714285
17200,445.1554085714285
17300,445.1557914285714
17400,445.1554085714285
17500,445.1554085714285
17600,445.1554085714285
17700,445.1554085714285
17800,445.1554085714285
17900,445.1554085714285
18000,445.1554085714285
18100,445.1554085714285
18200,445.1554085714285
18300,445.1554085714285
18500,445.1554085714285
18600,445.1554085714285
18700,445.1554085714285
18800,445.1554085714285
18900,445.1566142857142
19100,445.1554085714285
19200,445.1554085714285
19300,445.1566142857142
19400,445.1557914285714
19500,445.1557914285714
19600,445.1566142857142
19700,445.1566142857142
19800,445.1566142857142
19900,445.1554085714285
20000,445.1566157142857
20100,445.1554085714285
20200,445.1566142857142
20300,445.1583042857142
20400,445.15579285714284
20600,445.15458571428564
20700,445.15458571428564
20800,445.15458571428564
20900,445.15458571428564
21000,445.15458571428564
21200,445.1531042857142
21300,445.15430999999995
21500,445.15430999999995
21600,445.1531042857142
21700,444.7938914285714
21800,444.7938914285714
22000,444.7938914285714
22100,444.7950985714286
22200,444.7950985714286
22300,444.7950985714286
22400,444.7950985714286
22500,444.7938914285714
22600,444.7940328571428
22700,444.7938914285714
22800,444.7938914285714
22900,444.7938914285714
23000,444.7938914285714
23100,444.7938914285714
23200,444.7938914285714
23300,444.79592142857143
23400,444.79592142857143
23500,444.08004999999997
23600,444.07884285714283
23700,444.07884285714283
23800,444.07802
23900,444.07884285714283
24000,444.07884285714283
24100,444.07884285714283
24200,444.07884285714283
24300,444.07802
24400,444.07802
24600,444.07802
24800,444.07802
25000,444.07802
25100,444.07802
25200,444.07884285714283
25300,444.07884285714283
25500,444.07802
25600,444.07802
25700,444.07802
25800,444.07802
25900,444.07802
26000,444.07802
26100,444.07802
26200,444.07802
26400,444.07802
26500,444.07802
26600,444.07816142857143
26700,444.07816142857143
26800,444.07816142857143
26900,444.0789842857143
27200,444.0789842857143
27300,444.07884285714283
27400,444.0789842857143
27500,444.0789842857143
27600,444.07884285714283
27700,444.0789842857143
27800,444.07884285714283
27900,444.07816142857143
28000,444.07802
28100,444.07802
28300,444.07802
28400,444.07802
28500,444.07802
28600,444.07802
28800,444.07802
28900,444.0805328571428
29000,444.07802
29100,444.07802
29200,444.07802
29300,444.07802
29400,444.0805328571428
29500,444.07802
29600,444.07802
29800,444.07802
30000,444.07802
30100,444.07802
30200,444.07802
30300,444.07802
30400,444.07802
30500,444.07802
30600,444.07802
30700,444.07802
30800,444.07802
30900,444.07802
31000,444.07802
31100,444.07802
31200,444.07802
31300,444.0792271428571
31400,444.0792271428571
31500,444.0792271428571
31600,444.08255999999994
31700,444.0805328571428
31800,444.0805328571428
31900,444.0805328571428
32000,444.0805328571428
32100,444.0805328571428
32200,444.0805328571428
32300,444.0805328571428
32400,444.0805328571428
32500,444.0805328571428
32600,444.0805328571428
32800,444.0805328571428
32900,444.0805328571428
33000,444.0805328571428
33100,444.0805328571428
33300,444.0805328571428
33400,444.08173999999997
33500,444.08173999999997
33600,444.08173999999997
33700,444.0805328571428
33800,444.0805328571428
33900,444.0805328571428
34000,444.0805328571428
34100,444.0805328571428
34200,444.0805328571428
34300,444.0805328571428
34400,444.0805328571428
34500,444.0805328571428
34600,444.0805328571428
34700,444.0805328571428
34800,444.0805328571428
35000,444.0805328571428
35100,444.0805328571428
35200,444.0805328571428
35300,444.0805328571428
35400,444.0805328571428
35500,444.0792257142857
35600,444.0792257142857
35800,444.07802
35900,444.07802
36000,444.07802
36100,444.07802
36200,444.07802
36300,444.07802
36400,444.07802
36500,444.07802
36600,444.07802
36700,444.07802
36800,444.07802
36900,444.07802
37000,444.07802
37100,444.07802
37200,444.07802
37300,444.07802
37400,444.07802
37500,444.07802
37600,444.07802
37800,444.07802
37900,444.07802
38100,444.07802
38200,444.07802
38300,444.07802
38400,444.07802
38500,444.07802
38600,444.07802
38700,444.07802
38800,444.0792271428571
38900,444.07802
39000,444.07802
39100,444.07802
39200,444.07802
39300,444.07802
39400,444.07802
39500,444.0792257142857
39600,444.0792257142857
39700,444.0792257142857
39900,444.07802
40000,444.07802


==> data/add/p_s_values/1_4_3_sim_anneal_short.csv <==
cycle_count,energy_cost
0,464.61503
100,464.64713571428575
200,464.54514
300,463.0097771428572
400,462.5200014285714
700,462.44331142857135
800,461.8691742857142
900,461.73654857142856
1000,461.27397
1100,460.0161542857143
1200,459.2056571428571
1300,458.9772357142857
1400,458.97723428571425
1500,458.9797142857143
1600,458.98091999999997
1700,458.8556928571428
1800,456.96121
1900,456.8482042857143
2000,455.2801014285714
2100,455.2800971428572
2200,453.69775285714286
2300,452.9200071428572
2400,452.32193428571424
2500,452.3257228571428
2600,451.7506342857142
2700,451.15732428571425
2800,451.15719571428565
3000,450.9213242857142
3100,450.9214528571428
3200,450.9213242857142
3300,450.9213242857142
3400,450.9205028571428
3600,450.9205028571428
3700,450.9215042857142
3800,450.9198428571428
4000,450.91983857142856
4100,450.9198428571428
4200,450.9190171428571
4400,450.91983857142856
4500,450.9193728571428
4600,450.9193214285714
4700,450.92487857142856
4800,450.9248828571428
4900,450.9248828571428
5000,450.9213242857142
5100,450.92132
5200,450.7066157142857
5300,450.06972285714284
5400,449.9023171428571
5500,449.9023171428571
5600,449.6805557142857
5800,449.6805557142857
5900,449.6785128571428
6000,449.6784285714285
6100,449.5883542857142
6200,449.5891814285714
6300,449.5879742857142
6400,449.58715142857136
6500,449.5879742857142
6600,448.89975142857145
6700,448.89717
6800,448.89717
6900,448.89717
7000,448.89717
7100,448.8971657142857
7200,448.8963471428571
7300,448.7711185714285
7500,448.77111428571425
7600,448.68702571428565
7700,448.6844442857142
7800,448.6836257142857
7900,448.68444857142856
8000,448.6844442857142
8100,448.6862028571428
8200,448.6862028571428
8300,448.68620714285714
8400,448.6948185714286
8500,448.6921542857143
8600,448.69214999999997
8700,448.60207571428566
8800,448.5987099999999
8900,448.5987099999999
9000,448.5987099999999
9100,448.60137857142854
9200,448.59871428571427
9300,448.5987099999999
9400,448.5987099999999
9500,448.5987099999999
9600,448.59613285714283
9700,448.59613285714283
9800,448.59613285714283
9900,448.5961285714285
10000,448.59613285714283
10100,448.5969557142857
10200,448.59695142857134
10300,448.59695142857134
10400,448.59695142857134
10500,448.59613285714283
10600,448.59613285714283
10700,448.59613285714283
10800,448.59613285714283
10900,448.5969557142857
11000,448.5996214285714
11100,448.59695142857134
11200,448.59695142857134
11300,448.59695142857134
11400,448.59695142857134
11500,448.5961285714285
11600,448.5946471428571
11700,448.59547428571426
11800,448.59547428571426
11900,447.7508899999999
12000,447.75006714285706
12100,447.7508857142857
12200,447.7508857142857
12300,447.7508857142857
12500,447.7508857142857
12600,447.48933428571416
12700,447.48933428571416
12800,446.7007628571428
12900,446.34072999999995
13000,446.3442185714285
13300,446.3442185714285
13400,446.3441285714285
13500,446.34154714285705
13700,446.34154714285705
13800,446.3447999999999
13900,446.2628771428571
14000,446.2569114285714
14100,446.25617285714276
14200,446.2560928571428
14300,445.7920528571428
14400,445.7920528571428
14500,445.7920485714285
14700,445.7920485714285
14800,445.7920528571428
14900,445.7920528571428
15000,445.7928757142857
15100,445.7920485714285
15200,445.79287142857135
15300,445.7920528571428
15400,445.7920528571428
15500,445.7920485714285
15600,445.7920485714285
15700,445.7920485714285
15800,445.7920485714285
16000,445.7920485714285
16100,445.7920485714285
16200,445.7920485714285
16300,445.7920485714285
16400,445.7920485714285
16500,445.7920485714285
16600,445.79287142857135
16700,445.7920485714285
16800,445.7920485714285
16900,445.7928757142857
17000,445.7954571428571
17100,445.79287142857135
17200,445.7928757142857
17300,445.7920485714285
17400,445.79287142857135
17500,445.79287142857135
17600,445.79369857142854
17700,445.7936942857142
17800,445.7936942857142
17900,445.79287142857135
18000,445.79287142857135
18200,445.7928757142857
18300,445.7928757142857
18400,445.7928757142857
18500,445.7928757142857
18600,445.7928757142857
18700,445.79287142857135
18800,445.7936942857142
18900,445.7936942857142
19000,445.7962757142856
19100,445.7962757142856
19200,445.7962757142856
19400,445.7964157142857
19500,445.7962757142856
19600,445.7955414285713
19700,445.79287142857135
19800,445.7930171428571
19900,445.7930128571428
20000,445.79218999999995
20200,445.7920485714285
20300,445.79287142857135
20400,445.7928757142857
20500,445.7930171428571
20600,445.7928757142857
20700,445.79219428571423
20800,445.7907085714285
20900,445.79056714285707
21000,445.7913899999999
21100,445.7913899999999
21200,445.79405571428566
21300,445.79397142857135
21400,445.79397142857135
21500,445.7913899999999
21600,445.79139428571426
21700,445.79057142857135
21800,445.79323714285704
21900,445.7931485714285
22000,445.79057142857135
22100,445.79315285714273
22300,445.7957342857142
22400,445.79139428571426
22500,445.79057142857135
22600,445.79056714285707
22700,445.7913899999999
22800,445.79405571428566
22900,445.79056714285707
23100,445.79056714285707
23200,445.79056714285707
23300,445.79056714285707
23400,445.79056714285707
23500,445.79057142857135
23600,445.79139428571426
23700,445.7922171428571
23800,445.7913899999999
23900,445.7922128571428
24000,445.7922171428571
24100,445.7922171428571
24200,445.79057142857135
24300,445.79057142857135
24400,445.7907128571428
24500,445.79057142857135
24600,445.79057142857135
24700,445.7913899999999
24800,445.79057142857135
24900,445.79057142857135
25000,445.79056714285707
25100,445.79057142857135
25200,445.79056714285707
25300,445.79056714285707
25400,445.79056714285707
25500,445.79056714285707
25600,445.79056714285707
25700,445.79057142857135
25800,445.79057142857135
25900,445.79139428571426
26000,445.7913899999999
26100,445.79056714285707
26200,445.79056714285707
26300,445.79056714285707
26400,445.79139428571426
26500,445.79057142857135
26600,445.79056714285707
26700,445.79056714285707
26800,445.79056714285707
26900,445.79056714285707
27000,445.79056714285707
27100,445.7913899999999
27200,445.7913899999999
27300,445.7913899999999
27400,445.7913899999999
27500,445.7922128571428
27600,445.7922128571428
27700,445.7922128571428
27800,445.7922128571428
27900,445.7913899999999
28000,445.79139428571426
28100,445.7922128571428
28200,445.7913899999999
28300,445.7913899999999
28400,445.7913899999999
28500,445.79056714285707
28600,445.7920528571428
28700,445.7920485714285
28800,445.7920528571428
28900,445.7920485714285
29000,445.7920485714285
29100,445.7920528571428
29200,445.7920528571428
29300,445.7920528571428
29400,445.7920528571428
29500,445.7920485714285
29600,445.7920485714285
29700,445.7920528571428
29800,445.7928757142857
29900,445.7920528571428
30000,445.7920485714285
30100,445.7920485714285
30200,445.7920528571428
30300,445.7920528571428
30400,445.7920528571428
30500,445.7920528571428
30600,445.7920485714285
30700,445.7920485714285
30800,445.7920485714285
30900,445.7920485714285
31000,445.7920485714285
31200,445.7920485714285
31300,445.79287142857135
31400,445.7920485714285
31500,445.7920485714285
31600,445.7920485714285
31800,445.7920485714285
31900,445.79287142857135
32000,445.79287142857135
32200,445.7936942857142
32300,445.7936942857142
32400,445.7936942857142
32500,445.7936942857142
32600,445.79369857142854
32700,445.7936942857142
32800,445.79369857142854
32900,445.7936942857142
33000,445.79369857142854
33100,445.79369857142854
33200,445.7936942857142
33300,445.79287142857135
33400,445.79287142857135
33500,445.7928757142857
33600,445.7928757142857
33700,445.79287142857135
33800,445.79287142857135
33900,445.7928757142857
34000,445.7928757142857
34100,445.79287142857135
34300,445.79287142857135
34400,445.79287142857135
34500,445.79287142857135
34600,445.79287142857135
34700,445.79287142857135
34800,445.79287142857135
34900,445.79287142857135
35000,445.7928757142857
35100,445.79287142857135
35200,445.7928757142857
35300,445.79369857142854
35400,445.7928757142857
35500,445.7928757142857
35600,445.7920528571428
35700,445.7920528571428
35800,445.7920528571428
35900,445.7920528571428
36000,445.7920485714285
36100,445.7920485714285
36200,445.7920485714285
36300,445.7920528571428
36400,445.7920528571428
36500,445.7920485714285
36600,445.7920485714285
36700,445.7920528571428
36800,445.7920485714285
36900,445.7920485714285
37000,445.7920528571428
37100,445.7920528571428
37200,445.7920485714285
37300,445.7920528571428
37400,445.7920528571428
37500,445.7920528571428
37600,445.7920528571428
37700,445.7920528571428
37800,445.7920528571428
37900,445.7920528571428
38100,445.7920528571428
38200,445.7920528571428
38300,445.7928757142857
38400,445.7928757142857
38500,445.7920528571428
38600,445.7920528571428
38700,445.7920528571428
38900,445.7920528571428
39000,445.79139428571426
39100,445.79139428571426
39200,445.79057142857135
39300,445.79057142857135
39400,445.79057142857135
39500,445.79057142857135
39600,445.79057142857135
39700,445.79057142857135
39800,445.79057142857135
39900,445.79057142857135
40000,445.79057142857135


==> data/add/p_s_values/1_5_3_sim_anneal_short.csv <==
cycle_count,energy_cost
0,464.61503
100,463.2435157142857
200,461.07769285714284
300,460.3184228571428
400,458.68284857142856
500,458.28952142857145
600,458.2957842857143
700,458.0263885714286
800,457.29984285714283
900,455.6883828571429
1000,455.69051
1100,454.3128442857143
1200,454.3253542857143
1300,454.26880857142856
1400,454.27034714285713
1500,453.50551714285723
1600,453.4489714285715
1700,453.3306814285715
1800,452.5113157142858
1900,452.48371000000003
2000,452.48371000000003
2100,451.79290428571437
2300,451.5801814285715
2400,450.89284857142866
2500,450.89284857142866
2600,450.8889271428572
2700,450.88813714285726
2800,450.84973857142865
2900,450.84891857142867
3000,450.84891857142867
3100,450.7615657142857
3200,450.5488442857143
3300,450.5488442857143
3400,449.8052357142857
3500,449.8053757142857
3600,448.8282614285714
3700,448.0308142857143
3800,448.0308142857143
3900,448.0306742857143
4000,448.0300985714286
4100,447.5049442857143
4200,447.5049442857143
4300,447.4174514285715
4400,447.4174514285715
4500,447.4174514285715
4600,447.4174642857143
4700,447.4174514285715
4800,447.4174514285715
4900,447.29223571428577
5000,447.2047428571429
5200,447.20473000000004
5300,447.20473000000004
5400,447.20473000000004
5500,447.20473000000004
5600,447.20473000000004
5800,446.3815114285714
5900,446.3814985714286
6000,446.3814985714286
6100,446.3815114285714
6200,446.3814985714286
6300,446.3815114285714
6500,446.3815114285714
6700,446.3814985714286
6800,446.3814985714286
6900,446.3814985714286
7000,445.92927000000003
7200,445.58627857142864
7300,445.4756485714285
7400,445.4756357142857
7500,445.4785828571429
7600,445.4756357142857
7700,445.4756485714285
7800,445.4756485714285
7900,445.4756485714285
8000,445.47446
8100,445.47446
8200,445.4744728571428
8300,445.47446
8400,445.47446
8500,445.47446
8600,445.47446
8700,445.47446
8800,445.4744728571428
8900,445.4744728571428
9000,445.4752828571429
9100,445.4752828571429
9200,445.47446
9300,445.47446
9400,445.4744728571428
9500,445.4744728571428
9600,445.4744728571428
9700,445.47446
9800,445.47446
9900,445.47446
10100,445.4756485714285
10200,445.4744728571428
10300,445.4756485714285
10500,445.4756485714285
10600,445.4756485714285
10700,445.47446
10800,445.4752828571429
11000,445.4752828571429
11100,445.47529571428566
11200,445.4752828571429
11300,445.47446
11400,445.47446
11500,445.4752828571429
11600,444.70123571428576
11700,444.70123571428576
11800,444.70123571428576
11900,444.6976771428572
12000,444.69768999999997
12100,444.69768999999997
12300,444.6976771428572
12400,444.6976771428572
12500,444.6976771428572
12600,444.6976771428572
12700,444.6976771428572
12900,444.6976771428572
13000,444.6976771428572
13100,444.6976771428572
13200,444.69768999999997
13300,444.69768999999997
13400,444.6968542857143
13500,444.1862042857143
13600,444.18608857142857
13700,444.1860757142858
13800,444.1860757142858
14200,444.1860757142858
14300,444.18459428571435
14400,444.18459428571435
14500,444.18459428571435
14700,444.18460714285715
14800,444.18459428571435
14900,444.18459428571435
15200,444.18460714285715
15300,444.18460714285715
15400,444.1026828571429
15500,444.1026700000001
15600,443.6385114285714
15700,443.63932142857146
15800,443.63933428571426
15900,443.6385114285714
16000,443.6385114285714
16100,443.63593
16300,443.63674000000003
16500,443.6359171428572
16600,443.6359171428572
16700,443.63674000000003
16800,443.63674000000003
16900,443.63674000000003
17000,442.8932714285715
17100,442.8932714285715
17200,442.8932714285715
17300,442.8932714285715
17400,442.8932714285715
17600,442.8932714285715
17700,442.8932714285715
17800,442.8932714285715
17900,442.8932714285715
18000,442.8932714285715
18100,442.8932714285715
18200,442.89244857142864
18300,442.89244857142864
18400,442.89244857142864
18500,442.89244857142864
18900,442.89244857142864
19000,442.89244857142864
19100,442.89244857142864
19200,442.89244857142864
19300,442.89246142857144
19400,442.89244857142864
19500,442.89244857142864
19600,442.89246142857144
19700,442.8932714285715
19800,442.8932714285715
19900,442.8932842857143
20000,442.8932714285715
20100,442.8932714285715
20200,442.89244857142864
20300,442.89244857142864
20400,442.89246142857144
20500,442.89244857142864
20600,442.89244857142864
20700,442.89244857142864
20800,442.8932714285715
20900,442.8932842857143
21000,442.8932714285715
21100,442.8932714285715
21200,442.8932842857143
21300,442.8932714285715
21400,442.89244857142864
21500,442.89244857142864
21600,442.89244857142864
21700,442.89244857142864
21800,442.89244857142864
21900,442.89244857142864
22000,442.8932714285715
22100,442.8932714285715
22300,442.8932714285715
22400,442.8932714285715
22500,442.8932714285715
22600,442.89244857142864
22700,442.89244857142864
22800,442.8950300000001
22900,442.8950300000001
23000,442.8950300000001
23100,442.8958528571429
23200,442.8950300000001
23300,442.8950300000001
23400,442.89244857142864
23600,442.8932714285715
23700,442.8932842857143
23800,442.89244857142864
23900,442.89244857142864
24000,442.89246142857144
24100,442.89246142857144
24200,442.89244857142864
24300,442.89244857142864
24400,442.89244857142864
24500,442.89244857142864
24600,442.89244857142864
24700,442.89244857142864
24800,442.8932714285715
24900,442.89246142857144
25100,442.8932842857143
25200,442.89246142857144
25300,442.89244857142864
25400,442.89244857142864
25500,442.89244857142864
25600,442.8932842857143
25700,442.8932842857143
25800,442.8932714285715
25900,442.8932714285715
26000,442.8932714285715
26100,442.8932842857143
26200,442.8932842857143
26300,442.8932842857143
26400,442.8932842857143
26500,442.8932714285715
26700,442.8932714285715
26800,442.8932714285715
26900,442.8958528571429
27000,442.8958528571429
27100,442.8932714285715
27200,442.8932714285715
27300,442.8932714285715
27500,442.8932714285715
27600,442.8932714285715
27700,442.8932714285715
27800,442.8932714285715
28000,442.8932842857143
28100,442.8932714285715
28200,442.8932714285715
28300,442.8932714285715
28400,442.8932714285715
28500,442.89244857142864
28600,442.89244857142864
28700,442.89244857142864
28800,442.89244857142864
28900,442.89246142857144
29000,442.89246142857144
29100,442.8932714285715
29200,442.8932714285715
29300,442.8932714285715
29400,442.89244857142864
29600,442.8950300000001
29700,442.8950300000001
29800,442.89244857142864
29900,442.89244857142864
30000,442.89246142857144
30100,442.89244857142864
30200,442.89246142857144
30300,442.89246142857144
30400,442.89246142857144
30500,442.89244857142864
30700,442.89246142857144
30800,442.89246142857144
30900,442.89246142857144
31000,442.89246142857144
31100,442.89246142857144
31200,442.89246142857144
31300,442.89246142857144
31400,442.89244857142864
31500,442.89244857142864
31600,442.89244857142864
31700,442.89244857142864
31800,442.89244857142864
31900,442.89244857142864
32000,442.89246142857144
32100,442.89246142857144
32200,442.89246142857144
32300,442.89246142857144
32400,442.89246142857144
32500,442.89246142857144
32700,442.89246142857144
32800,442.8932714285715
32900,442.8932842857143
33000,442.8932842857143
33100,442.8932842857143
33200,442.8932714285715
33300,442.8932714285715
33400,442.8932714285715
33500,442.8932714285715
33600,442.8932714285715
33700,442.8932714285715
33800,442.8932714285715
33900,442.8932842857143
34000,442.8932714285715
34100,442.8958528571429
34200,442.8932714285715
34300,442.8932842857143
34400,442.8932842857143
34600,442.8932714285715
34700,442.8932842857143
34800,442.8932842857143
34900,442.8932842857143
35000,442.89246142857144
35100,442.89244857142864
35200,442.89244857142864
35300,442.89244857142864
35400,442.89246142857144
35500,442.89244857142864
35600,442.8932714285715
35700,442.8932714285715
35800,442.8932714285715
36000,442.89244857142864
36100,442.89244857142864
36200,442.89244857142864
36300,442.89246142857144
36400,442.89244857142864
36500,442.89244857142864
36600,442.89244857142864
36700,442.89244857142864
36800,442.89244857142864
36900,442.89244857142864
37000,442.89244857142864
37100,442.89244857142864
37200,442.89246142857144
37300,442.89244857142864
37400,442.89246142857144
37500,442.89244857142864
37600,442.89246142857144
37700,442.89244857142864
37800,442.89244857142864
37900,442.89244857142864
38000,442.89244857142864
38100,442.8932842857143
38200,442.8932714285715
38300,442.8932842857143
38500,442.8932714285715
38600,442.8932842857143
38800,442.8932714285715
38900,442.8932714285715
39000,442.89244857142864
39100,442.89244857142864
39200,442.8932714285715
39300,442.8932842857143
39400,442.8932714285715
39500,442.8932714285715
39600,442.89244857142864
39700,442.89244857142864
39800,442.89244857142864
39900,442.89246142857144
40000,442.89244857142864


==> data/add/p_s_values/1_6_3_sim_anneal_short.csv <==
cycle_count,energy_cost
0,464.61503
100,466.1903457142857
200,463.8378057142857
300,463.6257971428572
400,462.15679428571417
500,462.0589957142857
600,461.25383571428574
700,459.0991257142858
800,457.6284085714286
900,456.28971
1000,455.46031
1100,454.9055442857143
1200,454.7996228571429
1300,453.3358514285714
1400,453.08419000000004
1500,452.9598885714286
1700,451.40819714285715
1800,449.6928871428572
1900,449.21653285714285
2000,449.2189971428571
2100,449.2524614285715
2200,448.6332271428572
2300,448.45895428571436
2400,447.9981842857143
2500,447.95661428571424
2700,447.88070285714286
2800,447.80077714285716
2900,447.78314714285716
3000,447.78693285714286
3100,447.78693285714286
3300,447.78693285714286
3500,447.78775285714283
3600,447.78562571428574
3700,447.7864485714286
3800,447.7852414285714
3900,447.7867228571428
4000,447.78820428571436
4100,447.7867228571428
4200,447.78793
4300,447.7883142857143
4500,447.7884142857143
4600,447.79109000000005
4700,447.7902685714286
4800,447.7902685714286
4900,447.7902685714286
5000,447.7910885714286
5100,447.7910885714286
5300,447.7902685714286
5400,447.80699000000004
5500,447.79109000000005
5600,447.79109000000005
5700,447.79191000000003
5800,447.7910885714286
5900,447.79257
6000,447.79026571428574
6100,447.79174714285716
6200,447.79026571428574
6300,447.7910885714286
6400,447.7910885714286
6500,447.7889614285714
6600,447.78960714285716
6700,447.7889614285714
6800,447.78747999999996
6900,447.79026571428574
7000,447.04597714285717
7100,447.04597714285717
7300,446.3025085714286
7400,446.3010271428571
7500,446.3010271428571
7600,446.3010271428571
7700,446.3010271428571
7800,446.29972142857144
7900,446.29972142857144
8000,446.2985142857143
8100,446.2985142857143
8200,446.2985142857143
8300,446.2985142857143
8400,446.2985142857143
8500,446.2985142857143
8600,446.2985142857143
8700,446.3018485714286
8800,446.3018485714286
8900,446.30267142857144
9100,446.3018485714286
9200,446.3034914285714
9300,446.296
9500,446.29720714285713
9600,446.29720714285713
9700,446.2975942857143
9800,446.2975942857143
9900,446.29999571428567
10000,446.2999985714286
10100,446.30082142857145
10200,446.29934000000003
10400,446.29851428571425
10500,446.29851428571425
10600,446.29769285714286
10800,446.2993342857143
11000,446.2993342857143
11200,446.29720714285713
11300,446.3005414285714
11400,446.30202285714284
11500,446.29989571428575
11600,446.29841428571433
11700,446.29759714285717
11800,446.3005414285714
11900,446.3005414285714
12000,446.2993342857143
12100,446.2993342857143
12200,446.2993342857143
12300,446.296
12400,446.2972071428572
12500,446.2972071428572
12600,446.2972071428572
12700,446.2993342857143
12800,446.296
12900,446.29720714285713
13000,446.296
13100,446.296
13200,446.296
13300,446.296
13400,446.296
13500,446.2963871428571
13600,446.29600571428574
13700,446.29600571428574
13800,446.29600571428574
13900,446.29518285714283
14000,446.29639000000003
14100,446.29518285714283
14200,446.29600571428574
14300,446.29600571428574
14500,446.29600571428574
14600,446.29518285714283
14700,446.29518285714283
14800,446.2960028571428
14900,446.2968228571429
15000,446.2968228571429
15100,446.2968228571429
15200,446.2968228571429
15300,446.2968228571429
15400,446.2968228571429
15500,446.2968228571429
15600,446.2968228571429
15700,446.2992371428572
15800,446.2992371428572
15900,446.2992371428572
16000,446.29803000000004
16100,446.29803000000004
16200,446.29803000000004
16300,446.29803000000004
16400,446.2968228571429
16500,446.2968228571429
16600,446.2968228571429
16800,446.2960028571428
16900,445.50758571428565
17000,445.5087914285714
17100,445.5087914285714
17200,445.5087942857143
17300,445.50961714285717
17400,445.50841142857143
17500,445.50841142857143
17600,445.50841142857143
17700,445.50841142857143
17800,445.5092342857143
17900,445.5092342857143
18000,445.5092342857143
18100,445.5092342857143
18200,445.5104414285714
18300,445.5092342857143
18400,445.5092342857143
18500,445.50841142857143
18600,445.5084085714285
18700,445.5084085714285
18800,445.5084085714285
18900,445.5084085714285
19000,445.50841142857143
19100,445.5084085714285
19200,445.5084085714285
19300,445.5084085714285
19400,445.5121257142857
19500,445.50758571428565
19600,445.5075885714286
19700,445.5075885714286
19800,445.5075885714286
19900,445.50841142857143
20000,445.50841142857143
20100,445.50841142857143
20200,445.50841142857143
20300,445.50841142857143
20400,445.50841142857143
20600,445.50841142857143
20700,445.50841142857143
20800,445.50841142857143
20900,445.50841142857143
21000,445.50841142857143
21100,445.50841142857143
21200,445.5075885714286
21300,445.5075885714286
21400,445.50879571428567
21500,445.5084057142857
21600,445.5084057142857
21700,445.5084057142857
21800,445.5084057142857
21900,445.5084057142857
22000,445.5084057142857
22100,445.5084057142857
22200,445.5084057142857
22300,445.5084057142857
22400,445.5084057142857
22500,445.5084057142857
22600,445.50758571428565
22700,445.50758571428565
22800,445.5084057142857
22900,445.5084057142857
23000,445.5084057142857
23100,445.5084057142857
23200,445.5084057142857
23300,445.5084057142857
23400,445.5084057142857
23600,445.50758571428565
23800,445.50758571428565
23900,445.50841142857143
24000,445.50841142857143
24100,445.50841142857143
24200,445.50841142857143
24300,445.50841142857143
24400,445.50841142857143
24500,445.50841142857143
24600,445.50841142857143
24700,445.5075885714286
24800,445.50879571428567
25000,445.5084057142857
25100,445.5084057142857
25200,445.50758571428565
25300,445.50758571428565
25400,445.50758571428565
25500,445.50758571428565
25600,445.50879285714285
25700,445.5084057142857
25800,445.5084057142857
25900,445.5084057142857
26000,445.5084057142857
26100,445.5084057142857
26200,445.5084057142857
26300,445.5084057142857
26400,445.5084057142857
26500,445.5084057142857
26600,445.5084057142857
26700,445.5084057142857
26800,445.50879285714285
26900,445.50879285714285
27100,445.50879285714285
27300,445.5096185714286
27400,445.5096185714286
27500,445.5096185714286
27600,445.50841142857143
27700,445.50841142857143
27800,445.50841142857143
27900,445.50961714285717
28000,445.50961714285717
28100,445.50961714285717
28200,445.50961714285717
28300,445.51082428571425
28400,445.50961714285717
28500,445.50961714285717
28600,445.50841142857143
28700,445.50841142857143
28900,445.50841142857143
29000,445.50841142857143
29100,445.50841142857143
29200,445.50841142857143
29300,445.50841142857143
29400,445.50841142857143
29500,445.50841142857143
29600,445.5075885714286
29700,445.50758571428565
29800,445.50758571428565
29900,445.50758571428565
30000,445.5084057142857
30100,445.50758571428565
30200,445.50758571428565
30300,445.50758571428565
30400,445.5075885714286
30600,445.5075885714286
30700,445.5075885714286
30800,445.5075885714286
30900,445.5075885714286
31100,445.5075885714286
31200,445.50841142857143
31300,445.50758571428565
31400,445.5075885714286
31500,445.50758571428565
31700,445.5075885714286
31800,445.50879285714285
31900,445.50758571428565
32000,445.5075885714286
32100,445.50758571428565
32200,445.5075885714286
32300,445.5075885714286
32400,445.5084057142857
32500,445.5084057142857
32600,445.5084057142857
32700,445.5084057142857
32800,445.5084057142857
32900,445.5084057142857
33000,445.5084057142857
33100,445.5084057142857
33200,445.5084057142857
33300,445.5084057142857
33400,445.5084057142857
33500,445.50758571428565
33600,445.50758571428565
33700,445.5075885714286
33800,445.5075885714286
33900,445.5075885714286
34200,445.50758571428565
34300,445.50758571428565
34400,445.50758571428565
34500,445.50758571428565
34700,445.50758571428565
34800,445.5075885714286
34900,445.5075885714286
35000,445.50758571428565
35100,445.5075885714286
35200,445.50758571428565
35300,445.50758571428565
35400,445.5075885714286
35500,445.50758571428565
35600,445.50758571428565
35700,445.50758571428565
35800,445.5075885714286
35900,445.50758571428565
36000,445.50758571428565
36100,445.5075885714286
36200,445.50758571428565
36300,445.5075885714286
36400,445.50758571428565
36500,445.5075885714286
36600,445.50758571428565
36700,445.50758571428565
36900,445.50758571428565
37000,445.50841142857143
37100,445.5075885714286
37200,445.5075885714286
37300,445.5075885714286
37400,445.50758571428565
37500,445.50758571428565
37600,445.5075885714286
37700,445.50758571428565
37800,445.50758571428565
37900,445.5075885714286
38100,445.5075885714286
38200,445.5075885714286
38300,445.5075885714286
38400,445.5075885714286
38500,445.5075885714286
38600,445.50758571428565
38700,445.50758571428565
38800,445.50758571428565
38900,445.50758571428565
39000,445.50758571428565
39200,445.5075885714286
39300,445.5075885714286
39400,445.50758571428565
39500,445.5075885714286
39600,445.50758571428565
39700,445.5075885714286
39800,445.5075885714286
39900,445.5075885714286
40000,445.5075885714286


==> data/add/p_s_values/1_7_1_sim_anneal_short.csv <==
cycle_count,energy_cost
0,464.61503
100,464.4512457142858
200,463.14087714285716
300,462.5866099999999
400,461.16245428571426
500,460.06610857142863
600,459.4939600000001
700,459.4177514285714
800,459.10111000000006
900,455.5483657142857
1100,455.25676428571427
1200,455.25758428571424
1300,454.66257428571436
1400,454.62151714285716
1500,453.1025757142857
1600,451.65757285714295
1700,451.6438185714286
1800,450.99676714285715
1900,450.7402771428572
2000,450.6108771428571
2100,450.6133614285714
2200,449.93071285714296
2300,449.5625942857144
2500,448.3325928571429
2600,447.7691857142858
2700,447.7722771428572
2800,447.6872657142858
2900,447.68644285714294
3000,447.68644285714294
3100,447.6863014285714
3200,447.6863014285714
3300,447.5589471428571
3400,447.5589471428571
3500,446.86841714285714
3600,446.77180285714286
3700,446.77180285714286
3800,446.77180285714286
3900,446.7724985714286
4000,446.7718557142858
4100,446.68827000000005
4200,446.6882671428571
4300,446.6882671428571
4500,446.6858971428571
4600,446.5254171428572
4700,446.43239142857146
4800,446.43234
4900,445.64377428571436
5000,445.10995857142865
5100,445.10983142857145
5200,445.02776714285716
5300,444.67362428571425
5400,444.67106571428576
5500,444.6710685714285
5700,444.67106571428576
5800,444.67121000000003
5900,444.67121000000003
6000,444.6710685714285
6100,444.67121000000003
6200,444.67121000000003
6300,444.67269142857145
6400,444.67121000000003
6500,444.67121000000003
6600,444.5461171428572
6700,444.5461171428572
6800,444.45862285714287
6900,444.4584828571429
7000,444.4584828571429
7300,443.6352514285714
7400,443.6352514285714
7500,443.6352514285714
7600,443.6352514285714
7700,443.07983999999993
7900,443.07983999999993
8000,443.0389271428572
8100,443.0389271428572
8200,442.29545857142864
8300,442.29545857142864
8400,442.29545857142864
8500,442.29531714285713
8600,442.29531714285713
8700,442.29531714285713
8800,442.29531714285713
8900,442.29531714285713
9000,442.29531714285713
9100,442.29531714285713
9200,442.29531714285713
9300,442.29531714285713
9400,442.29531714285713
9500,442.29694000000006
9700,442.29531714285713
9800,442.29531714285713
9900,442.29531714285713
10000,442.29531714285713
10100,442.29531714285713
10200,442.29531714285713
10400,442.29531714285713
10500,442.29531714285713
10600,441.8673942857144
10700,441.43323000000004
10800,441.40892571428583
10900,441.40775
11000,441.40857285714293
11100,441.40857285714293
11200,441.40775
11300,441.40892571428583
11400,441.40892571428583
11500,441.40775
11600,441.40775
11700,441.40775
11800,441.40857285714293
11900,441.40857285714293
12000,441.40857285714293
12100,441.40857285714293
12200,441.4070914285715
12300,441.4070914285715
12400,441.4070914285715
12500,441.4062685714286
12600,441.4062685714286
12700,441.4062685714286
12800,441.4070914285715
12900,441.4070914285715
13000,441.4070914285715
13100,441.4070914285715
13200,441.4070914285715
13300,441.4062685714286
13400,441.40363571428577
13500,441.40363571428577
13600,441.4044585714286
13700,441.4044585714286
13800,441.40363571428577
13900,441.4044585714286
14000,441.4044585714286
14100,441.4044585714286
14200,441.4044585714286
14300,441.4044585714286
14400,441.4044585714286
14500,441.40363571428577
14600,441.40363571428577
14700,441.4044585714286
14800,441.4070914285715
14900,441.4044585714286
15000,441.4044585714286
15100,441.4044585714286
15200,441.4044585714286
15300,441.40363571428577
15400,441.40363571428577
15500,441.40363571428577
15600,441.40363571428577
15700,441.4028128571429
15800,441.4028128571429
15900,441.4066214285714
16000,441.40544571428575
16100,441.40544571428575
16200,441.40363571428577
16300,441.4028128571429
16400,441.4028128571429
16500,441.4028128571429
16700,441.4028128571429
16800,441.4028128571429
16900,441.4044357142857
17000,441.40525857142853
17100,441.40525857142853
17200,441.40525857142853
17300,441.40525857142853
17400,441.4060814285714
17500,441.4060814285714
17600,441.40525857142853
17700,441.40525857142853
17800,441.40525857142853
17900,441.4044357142857
18000,441.4044357142857
18100,441.4044357142857
18200,441.40525857142853
18300,441.40525857142853
18400,441.40525857142853
18500,441.40525857142853
18600,441.40525857142853
18700,441.4064342857143
18800,441.4064342857143
19000,441.40525857142853
19100,441.4044357142857
19200,441.40561142857143
19300,441.40398857142856
19400,441.4028128571429
19500,441.40363571428577
19600,441.40775
19800,441.4051171428572
19900,441.4051171428572
20000,441.4051171428572
20200,441.4051171428572
20300,441.40629285714294
20400,441.4051171428572
20500,441.40429428571434
20600,440.8318771428572
20700,440.8318771428572
20800,440.8320185714286
21000,440.83319428571434
21100,440.8320185714286
21200,440.83284142857144
21300,440.83284142857144
21400,440.8320185714286
21500,440.7417685714286
21600,440.7417685714286
21700,440.7417685714286
21800,440.7425914285715
22000,440.7417685714286
22100,440.7417685714286
22200,440.7417685714286
22300,440.7417685714286
22400,440.7417685714286
22500,440.7417685714286
22600,440.74325000000005
22700,440.7440728571429
22800,440.7425914285715
22900,440.7425914285715
23000,440.7425914285715
23100,440.7425914285715
23200,440.7425914285715
23300,440.7417685714286
23400,440.7417685714286
23500,440.7417685714286
23600,440.7417685714286
23700,440.7417685714286
23800,440.7425914285715
23900,439.99912285714294
24000,439.9983000000001
24100,439.99912285714294
24200,439.99912285714294
24300,439.99912285714294
24400,440.0017557142858
24500,440.0017557142858
24600,440.0009328571429
24700,439.99912285714294
24800,439.99912285714294
24900,439.99912285714294
25000,439.99912285714294
25100,439.9999457142858
25200,440.00060428571436
25300,440.00060428571436
25400,440.00060428571436
25500,440.00060428571436
25600,440.00060428571436
25700,440.00060428571436
25800,440.00060428571436
25900,440.00060428571436
26000,440.00060428571436
26100,440.00060428571436
26200,440.00060428571436
26300,440.00060428571436
26400,440.00060428571436
26500,439.9997814285715
26600,439.9997814285715
26700,439.9997814285715
26800,439.9983000000001
26900,439.9983000000001
27000,439.9983000000001
27100,439.99912285714294
27300,439.99912285714294
27400,439.9983000000001
27500,439.9983000000001
27600,439.99912285714294
27700,439.99912285714294
27800,439.99912285714294
27900,439.9983000000001
28000,439.99912285714294
28100,439.9983000000001
28200,439.9983000000001
28300,439.99912285714294
28400,439.9983000000001
28500,439.9983000000001
28600,439.9983000000001
28700,439.99912285714294
28800,439.9999457142858
28900,439.99912285714294
29000,439.9983000000001
29100,439.99912285714294
29200,439.99912285714294
29400,439.99912285714294
29500,439.9999457142858
29600,439.9983000000001
29700,439.9983000000001
29800,439.9983000000001
29900,439.9983000000001
30000,439.9983000000001
30100,439.9983000000001
30200,439.9983000000001
30300,439.9983000000001
30400,439.9983000000001
30500,439.9983000000001
30600,439.9983000000001
30700,439.9983000000001
30900,439.9983000000001
31000,439.9983000000001
31100,439.9983000000001
31200,439.9983000000001
31400,439.9983000000001
31500,439.99912285714294
31600,439.99912285714294
31700,439.99912285714294
31800,439.99912285714294
31900,439.9983000000001
32100,439.9983000000001
32200,439.99912285714294
32300,439.99912285714294
32400,439.9999457142858
32600,439.9999457142858
32700,439.9999457142858
32900,439.9999457142858
33000,439.9999457142858
33100,439.9999457142858
33200,439.99912285714294
33300,439.99912285714294
33400,439.99912285714294
33500,439.99912285714294
33600,439.99912285714294
33700,439.99912285714294
33800,439.99912285714294
33900,439.99912285714294
34000,439.99912285714294
34100,439.99912285714294
34200,439.99912285714294
34300,439.99912285714294
34400,439.99912285714294
34500,439.99912285714294
34800,439.99912285714294
34900,439.99912285714294
35000,439.99912285714294
35100,439.99912285714294
35200,439.99912285714294
35300,439.99912285714294
35400,439.99912285714294
35500,439.99912285714294
35600,439.99912285714294
35700,439.99912285714294
35800,439.99912285714294
35900,439.99912285714294
36000,439.99912285714294
36100,439.99912285714294
36200,439.99912285714294
36400,439.99912285714294
36500,439.99912285714294
36600,439.99912285714294
36700,439.99912285714294
36800,439.99912285714294
36900,439.99912285714294
37000,439.99912285714294
37100,439.99912285714294
37200,439.99912285714294
37300,439.99912285714294
37400,439.99912285714294
37500,439.99912285714294
37600,439.99912285714294
37700,439.99912285714294
37800,439.99912285714294
37900,439.99912285714294
38000,439.99912285714294
38100,439.9983000000001
38200,439.9983000000001
38300,439.9983000000001
38400,439.9983000000001
38600,439.9983000000001
38700,439.9983000000001
38800,439.9983000000001
38900,439.9983000000001
39000,439.9983000000001
39100,439.9983000000001
39400,439.9983000000001
39500,439.9983000000001
39600,439.9983000000001
39700,439.9983000000001
39800,439.9983000000001
39900,439.9983000000001
40000,439.9983000000001


==> data/add/p_s_values/1_7_2_sim_anneal_short.csv <==
cycle_count,energy_cost
0,464.61503
100,464.5425657142856
200,464.2102999999999
300,463.0312928571429
400,461.7669871428571
500,461.63662999999997
600,461.63658
700,461.43295142857147
800,461.3045157142856
900,460.3347185714286
1000,459.5753928571429
1100,458.11314
1200,454.35191714285713
1300,453.4417
1400,453.0972242857143
1500,452.97204714285715
1600,452.0921271428571
1700,452.0930985714286
1800,452.0111042857143
1900,452.01110000000006
2000,452.0071842857143
2100,452.0071785714286
2200,449.6036342857143
2300,449.6034285714286
2400,449.4059071428572
2500,448.97388714285717
2600,448.97388714285717
2700,448.9708371428572
2800,448.9360242857143
2900,448.9360242857143
3000,448.9360285714286
3100,448.9360285714286
3200,448.9360242857143
3300,448.4821157142857
3400,447.8647485714286
3500,447.7369685714286
3600,447.7369685714286
3800,447.3091742857143
3900,447.18351428571435
4000,446.79299714285713
4100,446.7055042857143
4200,446.5425571428572
4300,446.5161328571429
4400,446.4362857142857
4500,445.9631028571429
4600,445.9630257142857
4700,445.2112671428572
4800,445.2087885714286
4900,444.4954728571429
5000,444.4954728571429
5100,444.49291714285715
5200,444.49279000000007
5300,444.49534285714293
5400,444.2970657142858
5500,444.21501428571435
5600,444.13503000000003
5700,444.1386385714286
5800,444.1386428571429
5900,444.1371571428572
6000,444.1386428571429
6100,444.1386428571429
6200,444.1386428571429
6300,444.1386428571429
6400,444.1386428571429
6500,444.14119714285715
6600,444.1386385714286
6700,444.1386385714286
6800,444.14119428571433
6900,444.1386385714286
7000,444.14119714285715
7100,444.14119714285715
7200,444.1386385714286
7300,444.1386385714286
7400,444.1386428571429
7500,444.1386385714286
7600,444.0134114285715
7700,444.0134114285715
7800,444.0134114285715
7900,444.0134114285715
8000,444.0134114285715
8100,444.0134114285715
8200,444.0134114285715
8300,444.0134114285715
8400,444.0134114285715
8500,444.0134114285715
8600,444.0134114285715
8700,443.92591714285714
8800,443.92591714285714
8900,443.92591714285714
9000,443.92591714285714
9100,443.92591714285714
9200,443.92591714285714
9300,443.92591714285714
9400,443.92591714285714
9500,443.92591714285714
9600,443.92591714285714
9800,443.92591714285714
9900,443.92591714285714
10000,443.92591714285714
10100,443.92591714285714
10200,443.92591714285714
10300,443.92591714285714
10400,443.92591714285714
10500,443.92591714285714
10600,443.92591714285714
10700,443.92591714285714
10800,443.9244357142857
10900,443.9244357142857
11000,443.9244357142857
11100,443.20856428571426
11200,443.20856428571426
11300,443.20856428571426
11400,442.4926928571428
11500,442.4926928571428
11600,442.4926928571428
11700,442.4926928571428
11800,442.4926928571428
11900,442.4926928571428
12000,442.4926928571428
12100,442.4926928571428
12200,442.4926928571428
12300,442.4926928571428
12400,442.4926928571428
12500,442.4926928571428
12600,442.4926928571428
12700,442.4926928571428
12800,442.4926928571428
12900,442.48936
13000,442.48936
13100,442.48936
13200,442.4905657142857
13300,442.4905657142857
13400,442.48936
13500,442.48936
13600,442.48936
13700,442.48936
13800,442.48936
13900,442.4905657142857
14000,442.4905657142857
14100,442.4926928571428
14200,442.4918728571428
14300,442.4918728571428
14400,442.4918728571428
14700,442.4918728571428
14800,442.4905657142857
14900,442.4918728571428
15000,442.4918728571428
15100,442.4918728571428
15200,442.4926928571428
15300,442.4905657142857
15400,442.4905657142857
15500,442.48936
15600,442.4953057142857
15700,442.4953057142857
15800,442.4953057142857
15900,442.4953057142857
16000,442.4953057142857
16100,442.4953057142857
16200,442.4953057142857
16300,442.4953057142857
16400,442.4953057142857
16500,442.4953057142857
16600,442.4953057142857
16700,442.4965114285714
16800,442.4953057142857
16900,442.4953057142857
17000,442.4953057142857
17100,442.4953057142857
17200,442.4965114285714
17300,442.4965114285714
17400,442.4953057142857
17500,442.4953057142857
17600,442.4965114285714
17700,442.4965114285714
17800,442.4953057142857
17900,442.4953057142857
18000,442.4953057142857
18100,442.4953057142857
18200,442.4953057142857
18300,442.4953057142857
18400,442.4953057142857
18600,442.4953057142857
18700,442.4953057142857
18900,442.4953057142857
19000,442.4953057142857
19100,442.4953057142857
19200,442.4953057142857
19300,442.4953057142857
19500,442.4953057142857
19600,442.4953057142857
19700,442.4953057142857
19800,442.4953057142857
19900,442.4953057142857
20100,442.4953057142857
20200,442.4953057142857
20300,442.4953057142857
20400,442.4953057142857
20500,442.4953057142857
20600,442.4953057142857
20700,442.4953057142857
20800,442.4953057142857
20900,442.4953057142857
21000,442.4953057142857
21100,442.4953057142857
21200,442.4953057142857
21300,442.4965114285714
21400,442.4953057142857
21500,442.4953057142857
21600,442.4953057142857
21700,442.4953057142857
21800,442.37128285714283
21900,442.3700771428571
22100,442.3700771428571
22200,442.3700771428571
22300,442.3700771428571
22400,442.3700771428571
22500,442.28378999999995
22600,442.28378999999995
22700,442.2825842857142
22800,442.2825842857142
22900,442.28378999999995
23000,442.2825842857142
23100,442.2825842857142
23200,442.2825842857142
23300,442.2825842857142
23400,442.28378999999995
23500,442.2825842857142
23600,442.28378999999995
23700,442.28378999999995
23800,442.28378999999995
23900,442.28378999999995
24000,442.28378999999995
24100,442.28378999999995
24200,442.28378999999995
24300,442.28378999999995
24400,442.28591714285716
24500,442.28378999999995
24600,442.28378999999995
24700,442.28378999999995
24800,442.28378999999995
24900,442.28378999999995
25000,442.28378999999995
25100,442.28378999999995
25200,442.28378999999995
25300,442.2825842857142
25400,442.2825842857142
25500,442.2825842857142
25600,442.2825842857142
25700,442.2825842857142
25800,442.2825842857142
25900,442.2825842857142
26000,442.2825842857142
26100,442.2825842857142
26200,442.2825842857142
26400,442.2825842857142
26500,442.2825842857142
26600,442.2825842857142
26700,442.2825842857142
26800,442.2825842857142
26900,442.2825842857142
27000,442.28378999999995
27100,442.2850971428571
27200,442.2850971428571
27300,442.28591714285716
27400,442.28591714285716
27500,442.28378999999995
27600,442.28378999999995
27700,442.28378999999995
27900,442.2825842857142
28000,442.2825842857142
28100,442.2825842857142
28200,442.2825842857142
28300,442.2825842857142
28400,442.2825842857142
28500,442.28378999999995
28600,442.2825842857142
28800,442.2825842857142
28900,442.2825842857142
29000,442.2825842857142
29100,442.2825842857142
29200,442.2825842857142
29300,442.28378999999995
29400,442.28591714285716
29500,442.2850971428571
29600,442.2850971428571
29800,442.2825842857142
29900,442.2825842857142
30000,442.2825842857142
30100,442.2825842857142
30200,442.2825842857142
30300,442.2825842857142
30400,442.2825842857142
30500,442.2825842857142
30600,442.2825842857142
30700,442.2825842857142
30800,442.2825842857142
30900,442.2825842857142
31000,442.2825842857142
31100,442.2825842857142
31200,442.2825842857142
31300,442.2825842857142
31400,442.2825842857142
31500,442.2825842857142
31600,442.2825842857142
31700,442.2825842857142
31800,442.28378999999995
31900,442.28378999999995
32000,442.28378999999995
32100,442.2825842857142
32200,442.2825842857142
32300,442.2825842857142
32400,442.2825842857142
32500,442.2825842857142
32600,442.2825842857142
32700,442.2825842857142
32800,442.2825842857142
32900,442.2825842857142
33000,442.2825842857142
33100,442.2825842857142
33200,442.2825842857142
33300,442.2825842857142
33400,442.2825842857142
33500,442.2825842857142
33600,442.2825842857142
33700,442.2825842857142
33800,442.2825842857142
33900,442.2825842857142
34000,442.2825842857142
34100,442.2825842857142
34200,442.2825842857142
34300,442.2825842857142
34400,442.2825842857142
34500,442.2825842857142
34600,442.2825842857142
34700,442.2825842857142
34800,442.2825842857142
34900,442.2825842857142
35000,442.2825842857142
35100,442.2825842857142
35200,442.2825842857142
35300,442.2825842857142
35400,442.2825842857142
35500,442.2825842857142
35600,442.2825842857142
35700,442.2825842857142
35800,442.2825842857142
35900,442.2825842857142
36000,442.2825842857142
36100,442.2825842857142
36200,442.2825842857142
36300,442.2825842857142
36400,442.2825842857142
36500,442.2825842857142
36600,442.2825842857142
36700,442.2825842857142
36800,442.2825842857142
36900,442.2825842857142
37000,442.2825842857142
37100,442.2825842857142
37200,442.2825842857142
37300,442.2825842857142
37400,442.2825842857142
37500,442.2825842857142
37600,442.2825842857142
37800,442.2825842857142
37900,442.2825842857142
38000,442.2825842857142
38100,442.2825842857142
38200,442.2825842857142
38300,442.2825842857142
38400,442.2825842857142
38500,442.2825842857142
38600,442.2825842857142
38700,442.2825842857142
38800,442.2825842857142
38900,442.2825842857142
39000,442.2825842857142
39100,442.2825842857142
39200,442.2825842857142
39300,442.2825842857142
39400,442.2825842857142
39500,442.2825842857142
39600,442.2825842857142
39700,442.2825842857142
39800,442.2825842857142
39900,442.2825842857142
40000,442.2825842857142


==> data/add/p_s_values/1_7_3_sim_anneal_short.csv <==
cycle_count,energy_cost
0,464.61503
100,464.92191142857143
300,464.6369185714285
400,463.5002957142857
500,463.41096285714286
700,462.0983228571428
800,460.57699428571425
900,459.5982728571429
1000,457.67780285714286
1100,455.5197485714286
1400,454.93588
1500,454.4935814285715
1600,453.1964585714286
1700,453.1183985714286
1800,451.4228157142857
1900,450.7350285714286
2000,450.7324771428572
2100,450.6204685714286
2200,450.5274685714286
2300,450.10340428571425
2400,450.0739314285714
2500,449.86213142857144
2600,449.7347771428571
2700,449.3064942857142
2800,449.0303328571428
2900,448.13345999999996
3100,447.6963228571428
3200,447.6977085714285
3400,447.69597714285703
3500,447.70192285714285
3600,447.4019757142857
3700,447.27554142857144
3800,445.6044099999999
3900,445.38801000000007
4000,445.38845000000003
4100,445.3875757142857
4200,445.38709
4300,445.3849642857143
4400,445.38644571428574
4500,445.38644571428574
4700,443.89597428571426
4800,443.8145142857143
4900,443.8145142857143
5000,443.81156428571427
5100,443.8145114285714
5200,443.6892842857143
5300,443.5988428571428
5400,443.5996642857143
5500,443.60087000000004
5600,442.7649742857143
5700,442.67913000000004
5800,442.68019428571426
5900,442.0361842857143
6100,442.03470285714286
6200,442.0322885714286
6300,442.0334957142857
6400,442.03322142857144
6500,442.0334957142857
6600,442.03415428571424
6700,442.03415428571424
6800,441.2585785714286
6900,440.8704985714286
7100,440.3339942857143
7200,440.29095571428564
7300,440.29095571428564
7400,440.2897485714285
7500,440.2871171428572
7600,440.2875028571429
7700,440.2897485714285
7800,440.2897485714285
7900,440.2897485714285
8000,440.28974857142856
8100,440.2918757142857
8200,440.2901342857143
8300,440.28846428571427
8400,440.29045
8500,440.29231857142855
8600,440.2898057142857
8700,440.2920728571429
8800,439.6308957142857
8900,439.62876857142857
9000,439.62997571428565
9100,439.62674000000004
9200,439.6275628571429
9300,439.6275628571429
9400,439.62635571428575
9500,439.6275628571429
9600,439.62635571428575
9900,439.6283842857143
10000,439.6283842857143
10100,439.6296914285714
10200,439.6296914285714
10300,439.6308971428571
10400,439.25912857142856
10500,439.25874285714286
10600,439.2599485714286
10700,439.2603357142857
10800,439.2603357142857
10900,439.2632828571428
11000,439.26246285714285
11100,439.2612557142857
11200,439.25602857142854
11300,439.25329999999997
11400,439.2511728571429
11500,439.2524785714286
11600,439.25298285714285
11700,439.25188714285713
11800,439.25308
11900,439.2507371428572
12000,439.2515585714286
12100,439.25276571428566
12200,439.1683014285714
12300,439.17245571428566
12400,439.1724557142857
12500,439.1691228571429
12600,439.17033
12700,439.17033
12800,439.17033
12900,439.1662714285714
13000,439.16960571428575
13100,439.17344428571425
13200,439.17262285714287
13300,439.17141571428573
13400,439.17141571428573
13500,439.17509
13600,439.17214
13700,439.1754757142857
13800,439.1703285714285
13900,439.16912142857143
14000,439.1716342857143
14100,438.35668
14200,438.3578871428572
14400,438.3558585714286
14500,438.3553228571428
14600,438.35291
14700,438.3541171428572
14800,438.35624285714283
14900,438.35450142857144
15100,438.35170285714287
15200,438.3520885714286
15300,438.35291000000007
15500,438.3525242857143
15600,438.3525242857143
15700,438.3550371428572
15800,438.3550371428572
15900,438.3558585714286
16000,438.3584914285715
16100,438.3549371428571
16200,438.3549385714286
16300,438.3537314285714
16400,438.35373
16500,438.35291
16600,438.35411571428574
16700,438.3525242857143
16800,438.35373142857145
16900,438.3537314285714
17000,438.35373
17100,438.3525242857143
17200,438.3525242857143
17300,438.35585714285713
17400,438.35585714285713
17500,438.35585714285713
17600,438.35373
17700,438.35614428571427
17800,438.35411571428574
17900,438.3549371428571
18000,438.3566285714286
18300,438.3566285714286
18500,438.3566285714286
18600,438.35745142857144
18700,438.35624571428576
18800,438.35706714285715
18900,438.35706714285715
19000,438.35706714285715
19200,438.35503857142857
19300,438.35503857142857
19400,438.35586000000006
19500,438.35706571428574
19600,438.35745
19700,438.3582728571428
19800,438.35706571428574
19900,438.3562442857143
20100,438.3582728571428
20300,438.3587571428571
20400,438.3562442857143
20500,438.35503714285716
20600,438.3542157142857
20700,438.35542285714286
20800,438.3554228571429
21000,438.3529085714286
21100,438.3558585714286
21200,438.3541171428572
21300,438.3538742857143
21400,438.3538742857143
21500,438.3534571428571
21600,438.3534571428571
21800,438.35224999999997
21900,438.3534571428571
22000,438.35263428571426
22100,438.35263428571426
22200,438.3539414285714
22300,438.3547628571428
22400,438.3539414285714
22500,438.35394142857143
22600,438.35355571428573
22700,438.35273428571423
22800,438.35657142857144
22900,438.3547614285714
23000,438.35355428571427
23100,438.3534557142857
23200,438.3534557142857
23300,438.35373
23400,438.35170285714287
23500,438.3525242857143
23600,438.35170285714287
23700,438.3561457142857
23800,438.3561457142857
23900,438.35373285714286
24000,438.35373285714286
24100,438.35373285714286
24200,438.35373285714286
24300,438.35455428571424
24400,438.35334714285716
24500,438.3537328571429
24700,438.3525257142857
24800,438.3525257142857
24900,438.3525257142857
25000,438.3525257142857
25100,438.3525257142857
25200,438.35373142857145
25300,438.3525257142857
25400,438.3529114285715
25500,438.3558585714286
25600,438.3558585714286
25700,438.3525257142857
25800,438.3525257142857
25900,438.3525257142857
26000,438.3525257142857
26100,438.35586000000006
26200,438.35503857142857
26400,438.3555842857143
26500,438.35689
26600,438.35689
26700,438.35104428571424
26800,438.35224999999997
26900,438.35104428571424
27000,438.3530728571429
27100,438.35186571428574
27200,438.35345714285717
27300,438.35345714285717
27400,438.3543771428571
27500,438.3543771428571
27600,438.3502214285714
27700,438.3502214285714
27800,438.3502214285714
27900,438.3502214285714
28000,438.3514271428571
28100,438.3543771428571
28200,438.35224999999997
28300,438.35104428571424
28400,438.35104428571424
28500,438.35104428571424
28600,438.35104428571424
28700,438.35186571428574
28800,438.35186571428574
28900,437.5557671428572
29000,437.5557671428572
29100,437.55828
29200,437.5566342857143
29300,437.5566342857143
29400,437.5566342857143
29500,437.55542857142854
29600,437.5566357142857
29700,437.55784142857146
29800,437.5566342857143
29900,437.55625000000003
30000,437.5529157142857
30100,437.5541228571429
30200,437.5553285714286
30300,437.55653571428576
30400,437.55494428571427
30600,437.55373714285713
30700,437.55373714285713
30800,437.5529157142857
30900,437.5529157142857
31000,437.55373714285713
31100,437.5557657142857
31200,437.5591
31300,437.5578928571428
31400,437.5557657142857
31500,437.55456
31600,437.55494428571427
31700,437.55494428571427
31800,437.55615142857147
31900,437.55494428571427
32000,437.55494571428574
32100,437.55494571428574
32200,437.55494571428574
32300,437.55494571428574
32400,437.55615142857147
32500,437.55615142857147
32600,437.5537385714286
32800,437.5537385714286
32900,437.5537385714286
33000,437.55494428571427
33100,437.55494428571427
33200,437.55494571428574
33300,437.55494571428574
33400,437.5537385714286
33500,437.55494571428574
33600,437.55494428571427
33700,437.55625142857144
33800,437.55625142857144
33900,437.5574585714286
34000,437.55663714285714
34100,437.5537385714286
34200,437.5537385714286
34300,437.5537385714286
34400,437.5537385714286
34600,437.5537385714286
34800,437.5537385714286
35000,437.55494571428574
35100,437.5537385714286
35200,437.55456
35300,437.55494571428574
35400,437.55615142857147
35500,437.5537385714286
35600,437.5537385714286
35700,437.5529157142857
36000,437.55412285714283
36100,437.5529157142857
36200,437.5541228571429
36300,437.5529157142857
36500,437.5529157142857
36600,437.5529157142857
36700,437.5529157142857
36800,437.5541214285714
36900,437.5529157142857
37000,437.55373714285713
37200,437.55373714285713
37300,437.55373714285713
37400,437.55494428571427
37600,437.5557657142857
37800,437.5557657142857
38000,437.5557657142857
38100,437.5557657142857
38200,437.5557657142857
38300,437.5578928571428
38400,437.5557657142857
38500,437.55494428571427
38600,437.5537385714286
38700,437.5537385714286
38800,437.5537385714286
38900,437.5537385714286
39000,437.5537385714286
39100,437.5537385714286
39200,437.5537385714286
39300,437.55494428571427
39500,437.5537385714286
39600,437.55494428571427
39700,437.5537385714286
39800,437.5537385714286
39900,437.55615142857147
40000,437.55745714285723


==> data/add/p_s_values/1_7_4_sim_anneal_short.csv <==
cycle_count,energy_cost
0,464.61503
100,464.2670957142858
200,463.7206985714286
400,462.62291571428574
600,462.27062000000006
700,462.1413385714286
800,461.37109285714297
900,459.73799285714296
1000,457.67096714285714
1100,457.5454842857143
1200,457.5561228571429
1300,456.0731957142857
1400,455.8628328571429
1500,455.7297142857143
1600,454.2626271428571
1700,453.2519757142857
1800,453.2503142857143
1900,453.06277714285716
2000,452.9855328571429
2500,452.9032657142858
2700,452.76742857142864
2800,452.6879157142857
2900,452.54889999999995
3000,451.3487871428571
3100,451.34758285714287
3200,451.3484028571429
3300,451.3510614285715
3400,450.5336385714286
3500,450.24661285714285
3600,449.89155285714287
3700,449.8907314285714
3800,449.7642971428571
3900,449.76086285714285
4000,449.32884285714283
4100,449.3270485714285
4200,448.9234571428571
4300,448.9234571428571
4400,448.9230314285714
4500,448.92515857142854
4600,448.9255871428571
4700,448.5557214285714
4800,448.55359428571427
4900,447.37981285714284
5000,447.3792828571428
5100,447.3805899999999
5200,447.37976999999995
5300,447.37764285714286
5400,446.8682757142857
5500,446.3046485714286
5600,446.3046485714286
5900,445.7600714285714
6000,445.76219857142854
6100,445.75876571428574
6200,445.7608928571429
6300,445.75968714285716
6400,445.75968714285716
6500,445.3867742857143
6600,445.38595285714285
6700,445.0880128571429
6800,445.0901400000001
6900,444.63210285714285
7000,444.63210285714285
7200,444.63210285714285
7300,444.62997857142864
7400,444.62997857142864
7500,444.6308014285715
7600,444.6308014285715
7800,443.9170571428572
7900,443.9170571428572
8000,443.91493
8100,443.91493
8200,443.9170571428572
8400,443.9170571428572
8500,443.91493
8600,443.91493
8700,443.91493
8800,443.91493
8900,443.91493
9000,443.91493
9100,443.9141071428572
9200,443.91623142857145
9300,443.9170514285714
9400,443.8530671428571
9500,443.85455
9600,443.85455
9700,443.8530671428571
9800,443.8530671428571
9900,443.85225
10000,443.85224714285715
10100,443.8530671428571
10200,443.8530671428571
10300,443.8530671428571
10400,443.8530671428571
10600,443.8530671428571
10700,443.85224714285715
10800,443.85225
11200,443.8530728571429
11300,443.8530728571429
11400,443.8530728571429
11500,443.8530728571429
11700,443.8530728571429
11800,443.8530728571429
12000,443.85225
12100,443.85224714285715
12200,443.85225
12300,443.85225
12400,443.85224714285715
12500,443.8530671428571
12600,443.8530728571429
12700,443.8530728571429
12800,443.85224714285715
13000,443.8530671428571
13100,443.8530671428571
13300,443.8530671428571
13400,443.8530671428571
13500,443.85224714285715
13600,443.8530671428571
13700,443.8530671428571
13800,443.85224714285715
13900,443.85224714285715
14000,443.8530671428571
14100,443.8530671428571
14200,443.8530671428571
14300,443.8530671428571
14400,443.8530671428571
14500,443.8530671428571
14600,443.8530671428571
14700,443.8530671428571
14800,443.8530671428571
14900,443.8530671428571
15000,443.8530671428571
15100,443.85224714285715
15200,443.85224714285715
15300,443.8530671428571
15500,443.8530671428571
15600,443.8530671428571
15700,443.8530671428571
15800,443.8530671428571
15900,443.8530671428571
16000,443.85225
16100,443.85225
16200,443.85225
16300,443.85225
16400,443.85225
16500,443.8530671428571
16600,443.85224714285715
16700,443.85225
17000,443.85225
17100,443.85225
17200,443.85224714285715
17300,443.85224714285715
17400,443.85225
17500,443.85225
17600,443.8530728571429
17700,443.8530728571429
17800,443.8530728571429
17900,443.8530728571429
18000,443.8530671428571
18100,443.8530671428571
18200,443.8530671428571
18300,443.8530671428571
18400,443.8530671428571
18500,443.8530671428571
18600,443.8530671428571
18700,443.8530671428571
18800,443.72783999999996
18900,443.72783999999996
19000,443.72783999999996
19100,443.6395257142857
19200,443.6395257142857
19300,443.63952857142857
19400,443.6403514285715
19500,443.6403514285715
19600,443.6403514285715
19700,443.6403514285715
19800,443.6418328571429
20000,443.6410071428571
20100,443.6410071428571
20200,443.63952857142857
20300,443.6403514285715
20400,443.6403514285715
20500,443.6403514285715
20600,443.6403514285715
20800,443.6403514285715
20900,443.6403514285715
21000,443.6403514285715
21100,443.6403514285715
21200,443.6403514285715
21300,443.6403514285715
21400,443.6403514285715
21500,443.6403514285715
21600,443.6403514285715
21700,443.6403514285715
21800,443.6403514285715
21900,443.6403514285715
22000,443.6395257142857
22100,443.6403457142857
22200,443.6403514285715
22300,443.6403514285715
22400,443.6403514285715
22500,443.6395257142857
22600,443.6403514285715
22700,443.63952857142857
22800,443.6403514285715
22900,443.6403514285715
23000,443.63952857142857
23100,443.63952857142857
23300,443.6395257142857
23400,443.63952857142857
23500,443.6395257142857
23700,443.6395257142857
23800,443.6395257142857
23900,443.6395257142857
24000,443.6403457142857
24100,443.6403457142857
24200,443.6403457142857
24300,443.6403457142857
24400,443.6403457142857
24500,443.6403457142857
24600,443.63952857142857
24700,443.63952857142857
24800,443.6403514285715
24900,442.89606000000003
25100,442.8968828571429
25200,442.8968828571429
25300,442.8960571428571
25500,442.8960571428571
25600,442.89606000000003
25700,442.8968828571429
25800,442.89687714285714
25900,442.89687714285714
26000,442.89687714285714
26100,442.8960571428571
26200,442.89687714285714
26300,442.89687714285714
26400,442.89687714285714
26500,442.89687714285714
26600,442.89687714285714
26700,442.89687714285714
26800,442.89687714285714
26900,442.89687714285714
27000,442.89687714285714
27100,442.89687714285714
27200,442.89687714285714
27300,442.89687714285714
27400,442.89687714285714
27500,442.8960571428571
27700,442.89606000000003
27800,442.8960571428571
27900,442.89606000000003
28000,442.89606000000003
28100,442.89687714285714
28200,442.8960571428571
28300,442.8960571428571
28400,442.89606000000003
28500,442.8960571428571
28600,442.8960571428571
28700,442.89606000000003
28800,442.89606000000003
28900,442.89606000000003
29000,442.8960571428571
29100,442.8960571428571
29200,442.89606000000003
29400,442.8960571428571
29500,442.89687714285714
29600,442.89687714285714
29700,442.89687714285714
29800,442.89687714285714
29900,442.89687714285714
30000,442.89836
30100,442.8975428571429
30200,442.8968828571429
30300,442.8968828571429
30400,442.89606000000003
30500,442.89606000000003
30600,442.8960571428571
30700,442.8960571428571
30800,442.89687714285714
30900,442.89687714285714
31000,442.89606000000003
31100,442.89687714285714
31200,442.89687714285714
31300,442.89687714285714
31400,442.89606000000003
31500,442.89606000000003
31600,442.89606000000003
31700,442.8960571428571
31800,442.8960571428571
32000,442.89687714285714
32100,442.89687714285714
32200,442.8960571428571
32300,442.8968828571429
32400,442.89606000000003
32500,442.89606000000003
32600,442.8960571428571
32700,442.89606000000003
32800,442.8968828571429
32900,442.8968828571429
33000,442.8968828571429
33100,442.8968828571429
33200,442.89606000000003
33300,442.8960571428571
33400,442.8968828571429
33500,442.8960571428571
33600,442.89687714285714
33700,442.89687714285714
33800,442.8960571428571
33900,442.89606000000003
34000,442.89606000000003
34100,442.89606000000003
34200,442.89606000000003
34300,442.89606000000003
34400,442.89687714285714
34500,442.89687714285714
34600,442.89687714285714
34700,442.89687714285714
34900,442.89687714285714
35000,442.89687714285714
35100,442.8960571428571
35300,442.89606000000003
35400,442.89606000000003
35500,442.89606000000003
35700,442.89606000000003
35900,442.8968828571429
36000,442.8968828571429
36100,442.8968828571429
36200,442.89606000000003
36300,442.89606000000003
36400,442.89606000000003
36500,442.89606000000003
36600,442.8960571428571
36700,442.8968828571429
36900,442.89606000000003
37000,442.8960571428571
37200,442.8960571428571
37300,442.89606000000003
37400,442.89606000000003
37500,442.89687714285714
37600,442.8960571428571
37700,442.89687714285714
37900,442.8960571428571
38000,442.8960571428571
38100,442.89687714285714
38200,442.89606000000003
38300,442.89606000000003
38400,442.8960571428571
38500,442.89606000000003
38600,442.8960571428571
38800,442.89606000000003
38900,442.89606000000003
39000,442.8960571428571
39100,442.8960571428571
39200,442.89606000000003
39300,442.8960571428571
39400,442.8960571428571
39500,442.8960571428571
39600,442.89687714285714
39700,442.89687714285714
39800,442.89687714285714
39900,442.89687714285714
40000,442.89687714285714


==> data/add/p_s_values/1_7_5_sim_anneal_short.csv <==
cycle_count,energy_cost
0,464.61503
200,464.0780999999999
400,463.9473514285715
500,462.5506771428571
600,462.3515542857143
700,462.35073428571434
800,462.35711571428567
900,461.1949328571429
1000,460.7267142857143
1200,460.5071642857142
1300,460.50465285714284
1400,458.69697857142864
1500,457.1758042857142
1600,457.0345728571429
1700,456.71576999999996
1900,456.71576999999996
2000,456.71576999999996
2100,456.71828999999997
2200,456.71828999999997
2400,456.71747000000005
2500,455.6028485714286
2600,455.00953857142855
2700,454.41622857142863
3000,453.90946142857143
3100,453.4560814285714
3200,453.37623571428577
3300,452.19006142857137
3400,452.1933642857142
3500,452.06764999999996
3600,452.0676157142857
3700,452.0696014285714
3800,451.8670585714285
3900,451.80514571428563
4100,451.6779242857142
4200,451.3579099999999
4300,451.3587314285714
4400,451.2717199999999
4500,451.1822485714286
4600,449.7168957142857
4700,449.4834671428571
4800,449.4834671428571
4900,449.4830385714285
5000,449.4851657142857
5200,449.3976728571428
5300,449.3975314285714
5400,449.3996585714286
5500,449.39753142857137
5600,449.39753142857137
5700,449.3954042857143
5800,449.3954042857143
5900,449.39622428571425
6000,449.2481414285714
6100,449.2477571428571
6200,449.13493
6300,448.7042128571428
6400,448.7042128571428
6500,448.70208571428566
6600,448.70208571428566
6700,448.57898571428575
6800,448.49148571428566
6900,448.4961685714285
7000,448.49361285714275
7100,448.36625857142855
7200,448.3641314285714
7300,448.36625857142855
7500,448.36625857142855
7600,448.36838571428564
7700,448.36838571428564
7800,448.36838571428564
7900,448.36838571428564
8000,448.3675657142857
8100,448.3675657142857
8200,448.3685271428571
8300,448.2777
8400,448.2777
8500,447.53853999999995
8600,447.41331285714284
8700,447.41331285714284
8800,447.32369142857135
8900,446.90775571428566
9000,446.90775571428566
9100,446.90937857142853
9200,446.90644857142854
9300,446.87119571428565
9400,446.87119571428565
9500,446.87119571428565
9600,446.86906857142856
9700,446.86906857142856
9800,446.86906857142856
9900,446.8689271428571
10000,446.8689271428571
10200,446.8689271428571
10300,446.8710542857143
10400,446.86934428571425
10500,446.86934428571425
10600,446.86934428571425
10700,446.8689271428571
10800,446.8689271428571
10900,446.8689271428571
11000,446.8689271428571
11100,446.87105428571425
11200,446.87105428571425
11400,446.87105428571425
11600,446.87105428571425
11700,446.8689271428571
11800,446.8689271428571
11900,446.8689271428571
12000,446.8689271428571
12100,446.8689271428571
12200,446.8689271428571
12300,446.8677214285714
12400,446.8689271428571
12500,446.8710542857143
12600,446.8689271428571
12700,446.8710542857143
12800,446.8710542857143
12900,446.8689271428571
13000,446.87105428571425
13100,446.87318142857146
13200,446.87318142857146
13300,446.8710542857143
13400,446.8710542857143
13500,446.87318142857146
13600,446.87105428571425
13700,446.74596857142853
13800,446.74384142857144
13900,446.74384142857144
14000,446.74384142857144
14100,446.74384142857144
14300,446.74596857142853
14400,446.7447628571428
14600,446.7447628571428
14700,446.7447628571428
14800,446.7426357142857
14900,446.7426357142857
15000,446.7426357142857
15100,446.7480957142857
15200,446.74596857142853
15400,446.7458271428572
15600,446.7437
15700,446.7437
15800,446.74249428571426
15900,446.7437
16000,446.7437
16100,446.7437
16300,446.7437
16400,446.7437
16500,446.74384142857144
16600,446.7437
16700,446.7437
16800,446.74582714285714
16900,446.7437
17000,446.7426357142857
17100,446.7426357142857
17200,446.74249428571426
17400,446.74249428571426
17500,446.74249428571426
17600,446.74249428571426
17800,446.74249428571426
18000,446.74249428571426
18200,446.74249428571426
18300,446.7437
18400,446.74249428571426
18500,446.74249428571426
18600,446.74462142857146
18700,446.74462142857146
18800,446.74462142857146
18900,446.74462142857146
19000,446.74462142857146
19100,446.74462142857146
19200,446.74462142857146
19300,446.74249428571426
19400,446.74249428571426
19500,446.74249428571426
19600,446.74249428571426
19700,446.74249428571426
20000,446.74249428571426
20100,446.74249428571426
20200,446.74249428571426
20300,446.74249428571426
20500,446.7437
20600,446.7437
20700,446.7437
20800,446.7437
20900,446.7437
21000,446.7437
21100,446.7437
21200,446.7437
21300,446.7437
21400,446.7437
21500,446.7437
21700,446.7437
21800,446.7437
21900,446.7437
22000,446.74249428571426
22100,446.74462142857146
22200,446.74462142857146
22300,446.74462142857146
22400,446.7458271428572
22600,446.74462142857146
22700,446.7437
22800,446.7437
22900,446.74249428571426
23100,446.74462142857146
23200,446.74462142857146
23300,446.74462142857146
23400,446.74462142857146
23500,446.74249428571426
23600,446.74249428571426
23700,446.74249428571426
23800,446.74249428571426
23900,446.74249428571426
24000,446.74249428571426
24100,446.74249428571426
24200,446.74249428571426
24300,446.74249428571426
24400,446.74249428571426
24500,446.74249428571426
24600,446.74249428571426
24700,446.74249428571426
24900,446.7426357142857
25000,446.7426357142857
25100,446.7426357142857
25200,446.7426357142857
25300,446.7426357142857
25400,446.74249428571426
25500,446.74249428571426
25600,446.74249428571426
25700,446.74249428571426
25800,446.74249428571426
25900,446.74249428571426
26000,446.74249428571426
26100,446.74249428571426
26200,446.74249428571426
26300,446.74249428571426
26400,446.74249428571426
26500,446.74249428571426
26600,446.74249428571426
26700,446.74249428571426
26800,446.74249428571426
26900,446.74249428571426
27000,446.74249428571426
27100,446.74249428571426
27200,446.74249428571426
27300,446.74249428571426
27400,446.74249428571426
27500,446.74249428571426
27600,446.74249428571426
27700,446.74249428571426
27900,446.74249428571426
28000,446.74249428571426
28100,446.74249428571426
28200,446.74249428571426
28300,446.74249428571426
28400,446.74249428571426
28500,446.74249428571426
28600,446.74249428571426
28700,446.74249428571426
28800,446.74249428571426
28900,446.74249428571426
29000,446.74249428571426
29100,446.74249428571426
29200,446.74249428571426
29300,446.74249428571426
29500,446.7426357142857
29600,446.7426357142857
29700,446.74249428571426
29800,446.74249428571426
29900,446.74249428571426
30000,446.74249428571426
30100,446.74249428571426
30200,446.74249428571426
30300,446.74249428571426
30400,446.74249428571426
30500,446.74249428571426
30600,446.74249428571426
30700,446.7437
30800,445.98062
30900,445.97955428571424
31100,445.98076142857144
31200,445.98076142857144
31300,445.97941285714285
31400,445.97941285714285
31500,445.97941285714285
31600,445.97941285714285
31700,445.97955428571424
31800,445.97941285714285
31900,445.97941285714285
32000,445.98154000000005
32100,445.98154000000005
32300,445.98154000000005
32400,445.98154000000005
32500,445.98154000000005
32600,445.98154000000005
32700,445.98154000000005
33000,445.97955428571424
33100,445.97955428571424
33200,445.97955428571424
33300,445.97955428571424
33400,445.97955428571424
33500,445.97955428571424
33600,445.97955428571424
33800,445.98076142857144
33900,445.98076142857144
34000,445.98076142857144
34100,445.98076142857144
34200,445.98076142857144
34300,445.98076142857144
34400,445.97955428571424
34500,445.97955428571424
34600,445.97955428571424
34700,445.97955428571424
34800,445.97955428571424
34900,445.97955428571424
35000,445.97955428571424
35100,445.97955428571424
35200,445.97955428571424
35300,445.97955428571424
35400,445.97955428571424
35500,445.97955428571424
35600,445.97955428571424
35700,445.97955428571424
35800,445.97955428571424
35900,445.97955428571424
36000,445.97955428571424
36100,445.97955428571424
36300,445.97955428571424
36600,445.97955428571424
36700,445.97955428571424
36800,445.97955428571424
37000,445.97955428571424
37100,445.97955428571424
37200,445.97955428571424
37300,445.97955428571424
37400,445.97955428571424
37500,445.97955428571424
37600,445.97955428571424
37700,445.97955428571424
37800,445.97955428571424
37900,445.97955428571424
38000,445.97955428571424
38100,445.97955428571424
38200,445.97955428571424
38300,445.97955428571424
38400,445.97941285714285
38500,445.97941285714285
38600,445.97941285714285
38700,445.97941285714285
38800,445.97955428571424
38900,445.97941285714285
39000,445.97941285714285
39100,445.97941285714285
39200,445.97941285714285
39300,445.97941285714285
39400,445.97941285714285
39500,445.97941285714285
39600,445.97941285714285
39700,445.97941285714285
39800,445.97941285714285
39900,445.97941285714285
40000,445.97941285714285


==> data/add/p_s_values/1_7_6_sim_anneal_short.csv <==
cycle_count,energy_cost
0,464.61503
100,464.8017757142858
200,463.9387285714286
300,463.3956171428572
500,462.5033928571429
700,460.36804
800,458.23373285714285
1000,455.05832000000004
1100,454.3543842857143
1200,454.2894242857143
1300,453.50174571428573
1600,453.3637228571429
1700,453.02254714285715
1800,452.90276857142857
1900,452.3362585714286
2000,451.98677857142854
2100,451.79171142857143
2300,450.7416928571428
2400,450.52897142857137
2500,450.45605571428575
2700,450.44292428571435
2800,450.4398885714285
2900,450.18958142857144
3000,449.9016585714285
3100,449.9016585714285
3200,449.7739157142857
3300,449.6523971428572
3500,449.6417585714285
3600,449.5506357142857
3700,449.5545471428571
3900,449.5528228571428
4100,449.5512142857143
4300,449.4658657142856
4400,449.4650442857142
4500,449.4642214285715
4600,449.4642214285715
4700,449.4642214285715
4800,449.37672857142854
4900,449.25744714285713
5100,449.2547328571428
5200,449.2560385714286
5300,449.2545185714285
5400,449.1724671428571
5500,449.1724671428571
5800,449.1732871428571
5900,449.1732871428571
6200,449.17116
6300,449.17116
6400,449.1732871428571
6500,449.0836671428572
6600,449.0836671428572
6700,449.08579428571426
6800,447.61895857142855
6900,447.6181385714286
7000,447.6181385714286
7100,447.6181385714286
7200,447.61895999999996
7300,447.6181385714286
7400,446.75978142857144
7500,446.75978142857144
7600,446.7606028571428
7700,445.96247428571434
7800,445.96247428571434
7900,445.96247428571434
8000,445.96247428571434
8100,445.96247428571434
8200,445.96247428571434
8300,445.96247428571434
8400,445.96498714285724
8500,445.96247428571434
8600,445.96247428571434
8700,445.9636814285715
8900,445.9632957142857
9000,445.9636814285715
9100,445.96395571428576
9300,445.96247428571434
9400,445.27167000000003
9600,445.27118428571424
9700,445.2699785714285
9800,445.14475
9900,445.14141571428564
10000,445.14223857142855
10100,445.14223857142855
10200,445.14223857142855
10300,445.0547457142857
10400,445.05595285714287
10600,445.05807999999996
10700,445.05807999999996
10800,444.26077285714285
10900,444.2574385714285
11000,444.2586457142857
11200,444.2586457142857
11300,444.2586457142857
11500,444.2574385714285
11800,444.25864428571424
12000,444.2574385714285
12100,444.2586457142857
12200,444.25985142857144
12300,444.25864428571424
12400,444.25864428571424
12500,444.25995142857136
12600,444.25995142857136
12700,444.25995142857136
12800,444.25864428571424
12900,444.2586457142857
13000,444.2574385714285
13100,444.2574385714285
13200,444.2586457142857
13300,444.2619785714286
13400,444.25782285714286
13500,444.25661571428566
13600,444.2578214285714
13700,444.2578214285714
13800,444.2578214285714
13900,444.25661571428566
14000,444.25661571428566
14100,444.25661571428566
14200,444.25661571428566
14300,444.2578214285714
14400,444.25661571428566
14500,444.25661571428566
14600,444.25661571428566
14700,444.25661571428566
14800,444.25661571428566
14900,444.25661571428566
15000,444.25661571428566
15100,444.2578214285714
15200,444.25782285714286
15300,444.25782285714286
15400,444.25994857142854
15500,444.25994857142854
15600,444.2590285714286
15700,444.2590285714286
15800,444.2590285714286
15900,443.3278714285714
16000,443.3266642857143
16100,443.3266642857143
16200,443.3266642857143
16300,443.3254571428571
16400,443.3254571428571
16500,443.3254571428571
16600,443.32397571428567
16700,443.32731
16800,443.32797
17000,443.32797
17100,443.32797
17200,443.32797
17400,443.32797
17500,443.3254571428571
17600,443.3254571428571
17800,443.3254571428571
18000,443.3254571428571
18100,443.32797
18200,443.32797
18300,443.3254571428571
18400,443.32797
18600,443.3254571428571
18700,443.3266642857143
18800,443.3254571428571
18900,443.3254571428571
19000,443.3254571428571
19200,443.3254571428571
19300,443.3254571428571
19400,443.3254571428571
19500,443.3254571428571
19600,443.3254571428571
19700,443.3254571428571
19800,443.3266642857143
19900,443.3266642857143
20000,443.3266642857143
20100,443.3254571428571
20200,443.3254571428571
20300,443.3254571428571
20400,443.3254571428571
20500,443.3254571428571
20600,443.3254571428571
20700,443.3254571428571
20800,443.3254571428571
20900,443.3254571428571
21000,443.32627999999994
21100,443.32748714285714
21200,443.32627999999994
21300,443.32627999999994
21400,443.3287928571429
21500,443.32627999999994
21600,443.32627999999994
21700,443.32627999999994
21800,443.32748714285714
21900,443.32748714285714
22000,443.32748714285714
22100,443.32627999999994
22400,443.32627999999994
22500,443.32627999999994
22600,443.32627999999994
22700,443.32627999999994
22900,443.32627999999994
23100,443.32627999999994
23200,443.32627999999994
23300,443.3287928571429
23400,443.32627999999994
23600,443.32627999999994
23700,443.32627999999994
23800,443.32627999999994
24000,443.32627999999994
24100,443.32627999999994
24200,443.3287928571429
24300,443.28518142857143
24400,443.28397428571424
24500,443.28397428571424
24600,443.28397428571424
24800,443.28397428571424
24900,443.2831514285714
25000,443.2831514285714
25100,443.2831514285714
25200,443.2831514285714
25300,443.2843585714286
25400,443.2843585714286
25500,443.2831514285714
25600,443.2856642857143
25700,443.2856642857143
25800,443.2831514285714
25900,443.2831514285714
26000,443.2831514285714
26100,443.2843585714286
26200,443.2831514285714
26300,443.2831514285714
26400,443.2831514285714
26500,443.2831514285714
26700,443.2831514285714
26800,443.2843585714286
27000,443.2843585714286
27100,443.2843585714286
27200,443.28397428571424
27400,443.28397428571424
27500,443.2856642857143
27600,443.28648571428573
27700,443.2856642857143
27900,443.2856642857143
28000,443.2831514285714
28100,443.2831514285714
28200,443.2831514285714
28300,443.2831514285714
28400,443.2831514285714
28500,443.2855657142857
28600,443.2831514285714
28700,443.2831514285714
28800,443.2831514285714
29100,443.2831514285714
29200,443.2831514285714
29300,443.2831514285714
29400,443.2843585714286
29500,443.2843585714286
29600,443.2843585714286
29700,443.2843585714286
29800,443.2843585714286
29900,443.2831514285714
30100,443.2831514285714
30200,443.2843585714286
30300,443.2831514285714
30400,443.2831514285714
30500,443.2843585714286
30600,443.2831514285714
30700,443.2856642857143
30800,443.28687142857143
30900,443.2876928571428
31100,443.2855657142857
31300,443.2843585714286
31400,443.2855657142857
31500,443.2855657142857
31600,443.2843585714286
31700,443.2843585714286
31800,443.2831514285714
31900,443.2831514285714
32100,443.2831514285714
32200,443.2831514285714
32300,443.28397428571424
32400,443.28397428571424
32500,443.2843585714286
32600,443.2831514285714
32700,443.2831514285714
32800,443.2831514285714
32900,443.2831514285714
33000,443.2843585714286
33100,443.2843585714286
33200,443.2843585714286
33300,443.28648428571427
33400,443.2843585714286
33500,443.2828771428571
33600,443.2828771428571
33700,443.2828771428571
33800,443.2828771428571
33900,443.2828771428571
34000,443.2828771428571
34100,443.2828771428571
34200,443.2828771428571
34300,443.2828771428571
34400,443.2828771428571
34600,443.2828771428571
34700,443.2828771428571
34800,443.2828771428571
35000,443.2828771428571
35100,443.28166999999996
35200,443.2828771428571
35300,443.2828771428571
35400,443.2828771428571
35500,443.28166999999996
35600,443.28166999999996
35700,443.2828771428571
35800,443.28166999999996
35900,443.28166999999996
36000,443.28166999999996
36100,443.28166999999996
36200,443.28166999999996
36300,443.28166999999996
36500,443.28166999999996
36700,443.2828771428571
36800,443.2828771428571
36900,443.2828771428571
37100,443.28166999999996
37200,443.28166999999996
37400,443.28018857142854
37500,443.28018857142854
37600,443.28018857142854
37700,443.28018857142854
37900,443.28018857142854
38000,443.28018857142854
38100,443.28018857142854
38200,443.28018857142854
38300,443.28018857142854
38400,443.2827014285714
38500,443.28018857142854
38600,443.28018857142854
38700,443.28018857142854
38800,443.28018857142854
39000,443.28018857142854
39100,443.28018857142854
39200,443.28018857142854
39300,443.28018857142854
39500,443.28018857142854
39600,443.28018857142854
39700,443.28018857142854
39800,443.28018857142854
40000,443.28018857142854


==> data/add/p_s_values/1_7_7_sim_anneal_short.csv <==
cycle_count,energy_cost
0,464.61503
100,464.20585571428575
200,464.0324885714286
300,463.8652485714286
400,463.7955228571428
500,462.02272857142856
600,461.31083714285717
700,461.1033642857143
800,461.0693442857143
900,460.1370485714286
1000,458.71633857142854
1100,456.18059285714287
1200,456.17938714285714
1300,456.0477342857143
1400,455.04047285714284
1500,454.48853
1600,454.4853457142857
1700,452.0956971428572
1800,451.9139714285715
1900,451.47918142857134
2000,451.47918142857134
2100,450.9238899999999
2200,450.9237614285713
2300,450.5017928571428
2400,450.14933714285706
2500,450.0586885714286
2600,450.01982857142855
2700,450.02475000000004
2800,449.1889828571429
2900,449.1877757142857
3000,449.1889828571429
3100,449.18816000000004
3200,449.1889828571429
3300,449.06336714285715
3400,448.89731571428575
3500,448.06716857142857
3600,448.06716857142857
3700,447.7095414285714
3800,447.71166857142856
3900,447.7124914285714
4000,447.7124914285714
4100,447.7124914285714
4200,447.7116714285714
4300,447.62417857142856
4400,447.62417857142856
4500,447.6253857142857
4600,447.6253857142857
4700,447.6253857142857
4800,447.62417857142856
4900,447.6253857142857
5000,447.6253857142857
5100,447.6253857142857
5200,447.6253857142857
5300,447.6253857142857
5400,447.6253857142857
5500,447.6253857142857
5600,447.6253857142857
5800,447.62456285714285
5900,447.62456285714285
6000,447.62456285714285
6100,447.62456285714285
6300,447.62335571428565
6400,447.62335571428565
6500,447.62335571428565
6700,447.6208428571428
6800,447.62204857142854
6900,447.4114542857142
7000,447.4114542857142
7100,447.4114542857142
7200,447.4114542857142
7300,447.4118414285714
7400,447.4118414285714
7600,447.41063428571425
7800,447.41063428571425
7900,447.41063428571425
8000,447.41063428571425
8100,447.41063428571425
8200,447.41063428571425
8300,447.41063428571425
8400,447.41063428571425
8500,447.4090114285714
8600,447.41063428571425
8700,447.4117
8900,447.4102185714286
9000,447.4102185714286
9100,447.4102185714286
9200,447.4102185714286
9300,447.4102185714286
9400,447.4102185714286
9500,447.4102185714286
9600,447.4102185714286
9700,447.4102185714286
9800,447.4102185714286
9900,447.4102185714286
10000,447.41103857142855
10100,447.41103857142855
10200,447.4098314285714
10300,447.4098314285714
10400,447.41103857142855
10500,447.40770428571426
10600,447.40770428571426
10800,447.40770428571426
10900,447.40770428571426
11100,447.40770428571426
11200,447.40770428571426
11300,447.40770428571426
11400,447.40649857142853
11500,447.40649857142853
11600,447.40649857142853
11700,446.51526285714283
11800,446.51647
11900,446.51526285714283
12000,446.51526285714283
12100,446.51526285714283
12200,446.51526285714283
12300,446.51526285714283
12400,446.51526285714283
12500,446.51526285714283
12600,446.51526285714283
12700,446.51526285714283
12800,446.51526285714283
12900,446.51526285714283
13100,446.51647
13200,446.51647
13300,446.51526285714283
13400,446.51526285714283
13500,446.51647
13600,446.51647
13700,446.51647
13800,446.51647
13900,446.51647
14000,446.51647
14100,446.51647
14200,446.51647
14300,446.51526285714283
14400,446.51526285714283
14500,446.51526285714283
14600,446.51526285714283
14700,446.51526285714283
14800,446.51526285714283
14900,446.51526285714283
15100,446.51526285714283
15200,446.51526285714283
15400,446.3900357142857
15500,446.3900357142857
15600,446.3900357142857
15700,446.3900357142857
15900,446.3912428571429
16000,446.3912428571429
16100,446.3912428571429
16200,446.3900357142857
16300,446.3900357142857
16400,446.3900357142857
16500,446.3900357142857
16600,446.3900357142857
16700,446.3900357142857
16800,446.3025414285714
16900,446.3025414285714
17000,446.3025414285714
17100,446.3025414285714
17200,446.3025414285714
17300,446.3025414285714
17500,446.30374857142857
17600,446.3025414285714
17700,446.3025414285714
17800,446.3025414285714
17900,446.3025414285714
18000,446.3025414285714
18100,446.3025414285714
18200,446.3025414285714
18300,446.3025414285714
18400,446.3025414285714
18500,446.3025414285714
18600,446.3025414285714
18700,446.3025414285714
18800,446.3025414285714
18900,446.3025414285714
19000,446.3025414285714
19100,446.3025414285714
19200,446.3025414285714
19300,446.3025414285714
19400,446.3025414285714
19500,446.3025414285714
19600,446.3025414285714
19700,446.3025414285714
19800,446.3025414285714
19900,446.30374857142857
20000,446.30374857142857
20100,446.30374857142857
20300,446.30374857142857
20400,446.30374857142857
20500,446.3025414285714
20600,445.5135357142857
20700,445.5135357142857
20800,445.51474285714283
20900,445.51474285714283
21000,445.5135357142857
21100,445.5135357142857
21200,445.5135357142857
21300,445.4896771428571
21400,445.4896771428571
21500,445.4896771428571
21600,445.4896771428571
21700,444.7738071428571
21900,444.7738071428571
22000,444.77123857142857
22100,444.7724457142857
22200,444.7724457142857
22300,444.7724457142857
22400,444.77123857142857
22600,444.7724457142857
22700,444.77123857142857
22800,444.77123857142857
22900,444.77123857142857
23000,444.7738071428571
23100,444.7738071428571
23200,444.77123857142857
23300,444.77123857142857
23400,444.7738071428571
23500,444.7738071428571
23600,444.7738071428571
23700,444.7738071428571
23800,444.7738071428571
23900,444.77123857142857
24000,444.77123857142857
24100,444.77123857142857
24200,444.77123857142857
24300,444.7738071428571
24400,444.77123857142857
24500,444.77123857142857
24600,444.77123857142857
24700,444.7750128571428
24800,444.7724457142857
24900,444.7724457142857
25000,444.7724457142857
25100,444.7724457142857
25200,444.7724457142857
25300,444.7738071428571
25400,444.7738071428571
25500,444.7738071428571
25600,444.7750128571428
25700,444.7750128571428
25800,444.77487285714284
25900,444.1392128571428
26000,443.9421571428571
26100,443.9421571428571
26200,443.9421571428571
26300,443.9421571428571
26400,443.9421571428571
26500,443.9421571428571
26600,443.9421571428571
26700,443.9421571428571
26800,443.9421571428571
26900,443.9421571428571
27000,443.9421571428571
27100,443.9421571428571
27200,443.9421571428571
27300,443.9421571428571
27400,443.9421571428571
27600,443.9421571428571
27700,443.9421571428571
27800,443.9421571428571
27900,443.9421571428571
28000,443.94336428571427
28100,443.94336428571427
28200,443.94336428571427
28400,443.94336428571427
28500,443.94336428571427
28600,443.94336428571427
28700,443.94336428571427
28800,443.94336428571427
28900,443.94336428571427
29000,443.94336428571427
29100,443.94336428571427
29200,443.9421571428571
29300,443.9421571428571
29400,443.9421571428571
29500,443.9421571428571
29600,443.9421571428571
29700,443.9421571428571
29800,443.9421571428571
29900,443.9421571428571
30000,443.9421571428571
30100,443.9421571428571
30200,443.9421571428571
30300,443.9421571428571
30400,443.9421571428571
30500,443.9421571428571
30600,442.94798714285713
30700,442.94798714285713
30800,442.94798714285713
30900,442.94798714285713
31000,442.94798714285713
31100,442.94798714285713
31200,442.94798714285713
31300,442.94798714285713
31400,442.94798714285713
31500,442.94798714285713
31600,442.94919428571427
31700,442.94919428571427
31800,442.94919428571427
31900,442.94919428571427
32000,442.94919428571427
32100,442.52975714285714
32300,442.52975714285714
32500,442.52975714285714
32600,442.52975714285714
32700,442.52975714285714
32800,442.52975714285714
33100,442.52975714285714
33200,442.52855
33300,442.52855
33400,442.52855
33500,442.52855
33600,442.52855
33700,442.52855
33800,442.52975714285714
33900,442.52855
34000,442.52855
34100,442.52975714285714
34200,442.52975714285714
34300,442.52975714285714
34400,442.52975714285714
34500,442.52975714285714
34600,442.52975714285714
34700,442.52975714285714
34800,442.52975714285714
34900,442.52975714285714
35000,442.52975714285714
35100,442.52975714285714
35300,442.52855
35400,442.52855
35600,442.52855
35700,442.52855
35800,442.52855
35900,442.52855
36000,442.52855
36100,442.52855
36200,442.52855
36300,442.52855
36400,442.52855
36500,442.52855
36600,442.52855
36700,442.52855
36800,442.52855
36900,442.52855
37000,442.52855
37100,442.52855
37200,442.52855
37300,442.52855
37400,442.52855
37500,442.52855
37600,442.52855
37700,442.52855
37800,442.52855
37900,442.52855
38000,442.52855
38100,442.52855
38200,442.52706714285716
38300,442.52706714285716
38400,442.52706714285716
38500,442.52706714285716
38600,442.52706714285716
38700,442.52706714285716
38800,442.52706714285716
38900,442.52706714285716
39000,442.52706714285716
39100,442.52706714285716
39200,442.52706714285716
39300,442.52706714285716
39400,442.52706714285716
39500,442.52706714285716
39600,442.52706714285716
39700,442.52706714285716
39800,442.52706714285716
39900,442.52706714285716
40000,442.52706714285716


==> data/add/p_s_values/1_7_8_sim_anneal_short.csv <==
cycle_count,energy_cost
0,464.61503
100,464.08875
200,463.08746857142853
300,462.2832014285714
400,462.2815685714285
500,460.72671857142853
600,459.55480857142857
700,458.0052142857143
800,457.14394714285714
900,456.9458785714285
1000,456.80065999999994
1100,456.7985328571428
1200,456.79558285714285
1300,456.73452714285713
1400,456.73158
1600,456.4649
1700,455.63499
1800,455.1820014285714
1900,454.2338242857142
2000,454.2346457142857
2100,454.2313114285715
2200,453.80263428571425
2300,453.71146285714286
2400,453.71146285714286
2500,453.4987428571429
2600,453.4987428571429
2700,452.97922714285716
2800,452.2192257142857
2900,452.1317314285714
3000,451.82873428571423
3100,451.82873428571423
3200,451.82873428571423
3300,451.82660857142855
3400,451.82873428571423
3500,451.82873428571423
3600,451.82873428571423
3700,451.82873428571423
3800,451.2232071428571
3900,451.19635714285704
4000,451.0069842857142
4100,451.05083999999994
4200,449.6068957142857
4300,449.5052228571429
4400,448.7902071428571
4500,448.69952857142863
4600,448.69991428571427
4700,448.4551071428571
4800,447.8699328571428
4900,447.7718014285714
5000,447.70953
5100,447.24598714285713
5200,447.24598714285713
5300,447.24598714285713
5400,447.24598714285713
5500,447.2445042857143
5600,447.2445042857143
5700,447.2445042857143
5900,447.11927714285713
6000,447.11927714285713
6100,447.1184542857142
6200,447.11927714285713
6400,447.03178285714284
6500,447.03178285714284
6700,447.03295857142854
6800,447.03178285714284
6900,447.03178285714284
7000,447.03178285714284
7100,447.03295857142854
7200,447.03178285714284
7300,447.03295857142854
7400,447.03295857142854
7500,447.03295857142854
7600,447.03178285714284
7700,447.03178285714284
7800,447.03178285714284
7900,447.03178285714284
8000,447.03295857142854
8100,447.03295857142854
8200,447.0321357142857
8300,446.50384571428566
8400,446.1446314285714
8500,446.1446314285714
8600,446.12032714285715
8700,446.11915142857146
8800,446.11915142857146
8900,446.11915142857146
9000,446.1199742857143
9200,446.11879857142856
9300,446.1187985714286
9400,446.11962142857146
9500,446.11962142857146
9700,446.12044428571426
9800,446.12044428571426
9900,446.1174942857143
10000,446.11784714285716
10100,446.1166414285714
10200,446.11667142857146
10300,446.11667142857146
10400,446.1158185714286
10500,446.1170242857143
10600,446.1158485714286
10700,446.11915142857146
10800,446.11915142857146
10900,446.11797571428576
11000,446.1199742857143
11100,446.12115
11200,446.12115
11400,446.1199742857143
11500,446.11797571428576
11600,446.11797571428576
11700,446.11915142857146
11800,446.11915142857146
11900,446.11915142857146
12000,446.11915142857146
12100,446.11797571428576
12200,446.11797571428576
12400,446.11797571428576
12600,446.11797571428576
12700,446.11797571428576
12800,446.11797571428576
12900,446.11797571428576
13000,446.11797571428576
13100,446.11797571428576
13300,446.12044428571426
13400,446.08519285714283
13500,446.08519285714283
13600,446.08519285714283
13700,446.08519285714283
13800,446.08519285714283
14000,446.08519285714283
14100,446.08519285714283
14300,446.08519285714283
14400,446.08519285714283
14500,446.08519285714283
14600,446.08519285714283
14700,446.0855457142857
14800,446.08437
14900,446.08437
15000,446.08437
15100,446.0835471428572
15200,446.0835471428572
15300,446.0835471428572
15400,446.08437000000004
15500,446.08272714285715
15600,446.08272714285715
15700,446.08272714285715
15800,446.08272714285715
15900,446.0814228571429
16000,446.08272714285715
16100,446.0814228571429
16200,446.08103714285716
16300,446.0814228571429
16400,446.0814228571429
16500,446.0822457142857
16600,446.0822457142857
16700,446.0822457142857
16800,446.08306857142856
16900,446.0822457142857
17000,446.0822457142857
17100,446.08185999999995
17200,446.08185999999995
17300,446.08103714285716
17400,446.0795542857143
17500,446.0799414285715
17600,446.0799414285715
17700,446.0799414285715
17800,446.0799414285715
17900,446.0799414285715
18000,446.0799414285715
18100,446.0799414285715
18200,446.0799414285715
18300,446.0811171428572
18400,446.0795542857143
18500,446.0795542857143
18600,446.0795542857143
18700,446.0795542857143
18900,446.0795542857143
19000,446.0795542857143
19100,446.0795542857143
19200,446.0799414285715
19300,446.0799414285715
19400,446.07994142857143
19500,446.0787314285714
19600,446.07911857142864
19700,446.07911857142864
19800,446.07911857142864
20000,446.07911857142864
20100,446.07911857142864
20200,446.07911857142864
20300,446.0795542857143
20400,446.08073
20500,446.0795542857143
20600,446.0795542857143
20800,446.0787314285714
20900,446.07911857142864
21000,446.07911857142864
21200,446.07994142857143
21300,446.0799414285715
21500,446.08073
21600,446.08073
21700,446.08073
21800,446.07990714285717
21900,446.0787314285714
22000,446.0802142857143
22100,446.0787314285714
22200,446.0787314285714
22300,446.07911857142864
22400,446.0795542857143
22500,446.07911857142864
22600,446.0787314285714
22700,446.07911857142864
22800,446.07911857142864
22900,446.0787314285714
23000,446.0787314285714
23100,446.0795542857143
23200,446.0795542857143
23300,446.0795542857143
23400,446.0799414285715
23500,446.0811171428572
23600,446.0799414285715
23700,446.0799414285715
23900,446.0799414285715
24000,446.0799414285715
24100,446.0799414285715
24200,446.0799414285715
24300,446.0795542857143
24400,446.07911857142864
24500,446.07911857142864
24600,446.08177571428575
24700,446.08060000000006
24800,446.07911857142864
24900,446.0787314285714
25000,446.0787314285714
25100,446.0787314285714
25200,446.0787314285714
25300,446.07994142857143
25400,446.07911857142864
25500,446.07911857142864
25600,446.0787314285714
25800,446.0787314285714
25900,446.0787314285714
26100,446.07911857142864
26300,446.07911857142864
26400,446.0787314285714
26500,446.0795542857143
26600,446.0795542857143
26800,446.0795542857143
26900,446.0795542857143
27000,446.0795542857143
27100,446.07994142857143
27200,446.0795542857143
27400,446.0795542857143
27500,446.0795542857143
27600,446.0795542857143
27700,446.0795542857143
27800,446.0795542857143
27900,446.0803771428572
28000,446.0803771428572
28100,446.0803771428572
28200,446.0803771428572
28300,446.0803771428572
28400,446.0803771428572
28500,446.0803771428572
28600,446.0799414285715
28700,446.0795542857143
28800,446.0787314285714
29000,446.0787314285714
29100,446.07911857142864
29200,446.07911857142864
29300,446.07911857142864
29400,446.0787314285714
29500,446.0787314285714
29600,446.0787314285714
29700,446.0802142857143
29800,446.0787314285714
29900,446.0787314285714
30000,446.0787314285714
30100,446.0787314285714
30200,446.0787314285714
30300,446.0787314285714
30400,446.0787314285714
30500,446.0787314285714
30600,446.0787314285714
30700,446.0787314285714
30900,446.0787314285714
31000,446.0787314285714
31100,446.0787314285714
31300,446.0787314285714
31400,446.07791000000003
31500,446.0787314285714
31600,446.0791157142857
31700,446.0791157142857
31800,446.0791157142857
31900,446.07791000000003
32100,446.07791000000003
32200,446.07791000000003
32300,446.07791000000003
32400,446.0791157142857
32500,446.07791000000003
32600,446.07791000000003
32700,446.0790857142857
32800,446.0790857142857
32900,446.0790857142857
33000,446.0790857142857
33100,446.0790857142857
33200,446.0790857142857
33300,446.07791000000003
33400,446.07791000000003
33500,446.07791000000003
33600,446.07791000000003
33700,446.07791000000003
33800,446.07791000000003
34000,446.07791000000003
34100,446.07791000000003
34300,446.07791000000003
34400,446.07791000000003
34600,446.07791000000003
34700,446.07791000000003
34800,446.07791000000003
34900,446.0791157142857
35000,446.07791000000003
35100,446.07791000000003
35300,446.07791000000003
35400,446.07791000000003
35500,446.07791000000003
35600,446.07791000000003
35700,446.07791000000003
35800,446.07791000000003
35900,446.07791000000003
36100,446.07791000000003
36200,446.07791000000003
36300,446.07791000000003
36400,446.0787314285714
36500,446.07791000000003
36600,446.07791000000003
36800,446.07791000000003
36900,446.0787314285714
37000,446.0787314285714
37100,446.0787314285714
37200,446.0787314285714
37300,446.0787314285714
37400,446.0787314285714
37500,446.0787314285714
37600,446.0787314285714
37800,446.0787314285714
37900,446.07911857142864
38000,446.07911857142864
38100,446.07911857142864
38200,446.07791000000003
38300,446.07791000000003
38400,446.07791000000003
38500,446.07791000000003
38600,446.07791000000003
38700,446.07791000000003
38800,446.07791000000003
39000,446.0787314285714
39100,446.07791000000003
39200,446.07791000000003
39300,446.07791000000003
39400,446.07791000000003
39500,446.07791000000003
39600,446.07791000000003
39700,446.07791000000003
39800,446.07791000000003
39900,446.07791000000003
40000,446.07791000000003


==> data/add/p_s_values/1_7_9_sim_anneal_short.csv <==
cycle_count,energy_cost
0,464.61503
100,463.9681571428572
200,463.75602714285714
300,461.4957728571429
400,461.3058857142857
500,459.97068
600,457.5411814285714
700,456.99353428571425
900,456.45045428571433
1000,454.46940714285716
1200,454.42880857142865
1300,454.31043571428575
1400,454.17001714285715
1500,454.0397657142857
1600,453.5708714285714
1700,453.48337857142855
1800,452.7874699999999
1900,452.41605285714286
2000,452.4100171428572
2100,452.32773571428567
2200,452.32894285714286
2300,452.32560857142863
2400,451.75510857142854
2500,451.4531942857143
2600,450.8652728571428
2700,450.8673471428571
2800,450.51522571428575
2900,450.03240857142856
3000,450.0301928571428
3200,449.22646857142854
3300,449.2276757142857
3400,449.2270314285714
3500,449.2243428571428
3600,449.22908428571424
3700,448.44348857142853
3800,447.7526828571428
3900,447.75282714285714
4000,447.75282714285714
4100,447.75200428571424
4200,447.39027857142855
4300,447.39134428571424
4400,447.39003999999994
4500,447.39083999999997
4600,447.3929671428571
4800,447.3925828571428
4900,447.39973571428567
5000,446.90786857142854
5100,446.91168857142856
5200,446.82298714285713
5300,446.82284571428573
5400,446.82284571428573
5500,446.81689857142857
5600,446.39965571428564
5700,446.39844857142856
5800,446.03923571428567
5900,445.3484314285714
6000,445.3555842857143
6200,445.2303571428571
6300,445.2363028571428
6400,445.23509571428565
6600,445.14165571428566
6700,445.14138142857144
6800,445.14138142857144
6900,445.14880857142856
7000,445.14165571428566
7100,445.14286285714286
7200,445.14138142857144
7300,445.1393514285714
7400,445.1405585714286
7600,445.1405585714286
7700,445.14138142857144
7800,445.14138142857144
7900,445.1405585714286
8000,445.1405585714286
8100,445.14138142857144
8200,445.14017428571424
8300,445.14017428571424
8400,445.14017428571424
8500,445.14017428571424
8600,445.1485342857142
8700,445.14732714285714
8800,445.14611999999994
8900,445.14732714285714
9000,445.14732714285714
9100,445.14611999999994
9200,445.14732714285714
9300,445.14611999999994
9400,445.1452971428571
9500,445.1465042857143
9600,445.14611999999994
9700,445.14771142857137
9800,445.1465042857143
10100,445.1465042857143
10200,445.1465042857143
10300,445.1465042857143
10400,445.1465042857143
10500,445.1465042857143
10600,445.1467785714285
10700,445.1452971428571
10800,445.1452971428571
10900,445.14611999999994
11000,445.14611999999994
11200,445.1452971428571
11300,445.1452971428571
11400,445.14611999999994
11500,445.14611999999994
11600,445.14611999999994
11700,445.14732714285714
11800,445.14732714285714
11900,445.1494528571428
12000,445.14732714285714
12100,445.14611999999994
12200,445.14611999999994
12300,445.14732714285714
12400,445.14611999999994
12500,445.14611999999994
12600,445.14611999999994
12700,445.14611999999994
12800,445.14611999999994
12900,445.14611999999994
13000,445.14611999999994
13100,445.14732714285714
13200,445.1465042857143
13300,445.1465042857143
13400,445.15245
13500,445.15245
13600,445.15245
13700,445.15457571428567
13800,445.15457571428567
13900,445.15457571428567
14100,445.1557828571428
14300,445.15726571428564
14400,445.15496285714283
14500,445.15375571428564
14600,445.15375571428564
14700,445.15375571428564
14800,445.1545785714285
14900,445.1545785714285
15000,445.1545785714285
15100,445.15375571428564
15200,445.15375571428564
15300,445.15375571428564
15400,444.94103428571424
15500,444.93972857142853
15600,444.19626
15700,444.19626
15800,444.1977414285714
15900,444.19626
16000,444.19505285714285
16100,444.19505285714285
16200,444.19505285714285
16300,444.19505285714285
16400,444.19505285714285
16500,444.19505285714285
16600,444.19505285714285
16700,444.19505285714285
16800,444.19505285714285
16900,444.19626
17000,444.19626
17100,444.19626
17300,444.1965342857143
17400,444.1965342857143
17500,444.19505285714285
17600,444.19505285714285
17800,444.19505285714285
17900,444.19505285714285
18000,444.19505285714285
18100,444.19626
18300,444.19626
18400,444.19626
18500,444.19505285714285
18600,444.19505285714285
18800,444.19505285714285
18900,444.19505285714285
19000,443.7389514285714
19100,443.67761285714283
19200,443.67761285714283
19300,443.67761285714283
19400,443.67761285714283
19500,443.67761285714283
19600,443.67882
19700,443.67761285714283
20000,443.67761285714283
20100,443.67761285714283
20200,443.67761285714283
20300,443.67761285714283
20400,443.67761285714283
20500,443.67761285714283
20600,443.67761285714283
20700,443.67761285714283
21000,443.67909428571426
21100,443.67761285714283
21200,443.67761285714283
21400,443.67761285714283
21500,443.67761285714283
21600,443.67761285714283
21700,443.67761285714283
21800,443.67761285714283
21900,443.67882
22000,443.67882
22100,443.67882
22200,443.67882
22300,443.67882
22500,443.67761285714283
22600,443.67761285714283
22700,443.67761285714283
22800,443.67882
22900,443.67761285714283
23000,443.67761285714283
23100,443.67761285714283
23300,443.67761285714283
23400,443.67761285714283
23500,443.67761285714283
23600,443.67761285714283
23700,442.9341442857143
23800,442.9341442857143
23900,442.9341442857143
24000,442.9341442857143
24100,442.9353514285714
24200,442.9341442857143
24300,442.9341442857143
24400,442.9341442857143
24500,442.9353514285714
24700,442.9353514285714
24800,442.9341442857143
24900,442.9341442857143
25000,442.9341442857143
25100,442.9353514285714
25200,442.9353514285714
25300,442.9353514285714
25400,442.9341442857143
25500,442.9341442857143
25600,442.9341442857143
25700,442.9341442857143
25800,442.9341442857143
25900,442.9341442857143
26100,442.9353514285714
26200,442.9341442857143
26300,442.9341442857143
26400,442.9341442857143
26500,442.9341442857143
26700,442.9341442857143
26800,442.9341442857143
26900,442.9341442857143
27000,442.9341442857143
27100,442.9341442857143
27200,442.9341442857143
27300,442.9341442857143
27400,442.9341442857143
27500,442.9341442857143
27600,442.9341442857143
27700,442.9341442857143
27900,442.9341442857143
28100,442.9341442857143
28200,442.9341442857143
28300,442.9341442857143
28400,442.9353514285714
28500,442.9353514285714
28600,442.9353514285714
28800,442.9341442857143
28900,442.9341442857143
29000,442.9353514285714
29200,442.9353514285714
29300,442.9353514285714
29400,442.9341442857143
29500,442.9356257142857
29600,442.9356257142857
29800,442.9356257142857
29900,442.9356257142857
30000,442.9356257142857
30100,442.9356257142857
30200,442.9356257142857
30300,442.9356257142857
30400,442.93804
30500,442.9368328571428
30600,442.93804
30700,442.9368328571428
31000,442.9353514285714
31200,442.9353514285714
31600,442.9341442857143
31800,442.9353514285714
31900,442.9353514285714
32000,442.9341442857143
32100,442.9341442857143
32200,442.9341442857143
32300,442.9341442857143
32400,442.9341442857143
32500,442.9341442857143
32600,442.9341442857143
32700,442.9341442857143
32800,442.9341442857143
32900,442.9353514285714
33000,442.9353514285714
33100,442.9353514285714
33200,442.9353514285714
33300,442.9353514285714
33400,442.9341442857143
33500,442.9353514285714
33600,442.9341442857143
33700,442.9341442857143
33800,442.9341442857143
33900,442.9353514285714
34000,442.9341442857143
34100,442.9341442857143
34200,442.9341442857143
34300,442.9341442857143
34400,442.9341442857143
34500,442.9341442857143
34600,442.9353514285714
34700,442.9353514285714
34800,442.9353514285714
34900,442.9353514285714
35000,442.9341442857143
35100,442.9341442857143
35200,442.9341442857143
35300,442.9341442857143
35400,442.9341442857143
35500,442.9341442857143
35600,442.9341442857143
35700,442.9341442857143
35800,442.9353514285714
35900,442.9353514285714
36000,442.9353514285714
36100,442.9365585714286
36200,442.9353514285714
36400,442.9353514285714
36500,442.9353514285714
36600,442.9353514285714
36700,442.9353514285714
36800,442.9353514285714
36900,442.9353514285714
37000,442.9353514285714
37100,442.9353514285714
37200,442.9353514285714
37300,442.9353514285714
37400,442.9353514285714
37500,442.44373428571424
37600,442.44373428571424
37800,442.44373428571424
37900,442.44373428571424
38000,442.44373428571424
38100,442.44373428571424
38300,442.44494142857144
38500,442.44494142857144
38600,442.44373428571424
38900,442.44252714285716
39100,442.4423857142857
39300,442.4423857142857
39400,442.4435928571429
39500,442.36254142857143
39600,441.6134457142857
39700,441.61465285714286
39800,441.61465285714286
39900,441.61465285714286
40000,441.6134457142857


==> data/add/p_s_values/1_8_3_sim_anneal_short.csv <==
cycle_count,energy_cost
0,464.61503
100,464.6031242857143
200,464.31082999999995
300,462.42039000000005
500,461.0913285714285
600,460.97402714285715
700,459.9606828571429
800,459.7427185714286
900,459.6565300000001
1000,459.6544028571429
1100,459.00349285714293
1300,458.46979714285715
1400,457.2011557142858
1500,457.2071014285715
1600,455.5811
1700,455.5811
1800,454.68561142857146
1900,454.06614
2000,452.52416142857146
2100,452.48728714285716
2200,451.7973042857143
2300,451.79648142857144
2400,451.6704328571428
2500,451.5452042857143
2600,449.98678714285717
2700,449.90486428571427
2800,449.94606285714286
2900,449.94606285714286
3000,449.94606285714286
3100,449.94606285714286
3200,449.94606285714286
3300,449.58685
3400,449.58685
3500,449.58685
3600,449.58685
3700,449.58685
3800,449.49935571428574
3900,449.49935571428574
4000,449.1716157142858
4100,449.1716157142858
4200,449.13070285714286
4300,449.13070285714286
4400,448.99329142857147
4500,448.99329142857147
4600,448.9962542857143
4700,448.9962542857143
4800,448.90728
4900,448.90876142857144
5000,448.90876142857144
5200,448.90876142857144
5300,448.90876142857144
5400,448.90794
5500,448.7303342857143
5600,447.5909328571429
5700,447.5897257142857
5800,447.58973000000003
5900,446.9964157142857
6000,446.99642
6100,446.99762285714286
6200,446.90645
6300,446.90645
6400,446.90775571428566
6500,446.9077614285715
6700,446.9077614285715
6800,446.90775571428566
6900,446.90775571428566
7000,446.9077614285715
7100,446.9077614285715
7200,446.78252857142854
7300,446.7804014285715
7400,446.7804014285715
7500,446.7804014285715
7600,446.7804014285715
7700,446.77909571428575
7800,446.77909571428575
7900,446.77909571428575
8000,446.7778885714286
8100,446.7778885714286
8200,446.7778885714286
8400,446.7778885714286
8500,446.7778885714286
8600,446.7778885714286
8700,446.7812228571429
8800,446.7800157142857
8900,446.7785342857143
9000,446.7785342857143
9100,446.7785342857143
9200,446.7764071428572
9300,446.7764071428572
9400,446.7776142857143
9500,446.7776142857143
9600,446.7776142857143
9700,446.77974142857147
9800,446.77974142857147
9900,446.7785342857143
10000,446.7776142857143
10100,446.7776142857143
10200,446.7776142857143
10300,446.7776142857143
10400,446.7764071428572
10600,446.7764071428572
10700,446.7764071428572
10800,446.7764071428572
11000,446.7764071428572
11100,446.7764071428572
11200,446.7764071428572
11300,446.7761328571429
11400,446.7761328571429
11500,446.77826000000005
11600,446.77974142857147
11700,446.77974142857147
11800,446.77974142857147
11900,446.7776142857143
12000,446.7764071428572
12100,446.7785342857143
12200,446.77974142857147
12300,446.7785342857143
12500,446.7785342857143
12600,446.7764071428572
12700,446.77974142857147
12800,446.77974142857147
12900,446.7776142857143
13100,446.7776142857143
13200,446.7764071428572
13300,446.7778885714286
13400,446.03293857142853
13500,446.03400428571433
13600,446.03400428571433
13700,446.03400428571433
13800,446.0327971428572
13900,446.0334428571428
14000,446.03465
14100,446.03465
14200,446.0327971428572
14300,446.0349242857142
14400,446.0349242857142
14500,446.0327971428572
14600,446.0327971428572
14700,446.0327971428572
14800,446.0327971428572
14900,446.0327971428572
15000,445.67358285714283
15100,445.67358285714283
15200,445.67358285714283
15300,445.67479000000003
15400,445.67358285714283
15500,445.67358285714283
15600,445.67358285714283
15700,445.67195999999996
15800,445.6731671428571
15900,445.6731671428571
16000,445.6731671428571
16100,445.67195999999996
16200,445.3127471428571
16300,445.3112657142857
16400,445.3112657142857
16500,445.3112657142857
16600,445.3112657142857
16700,445.3112657142857
16800,445.3112657142857
16900,445.3127471428571
17000,445.3148742857142
17100,445.3148742857142
17200,444.5726128571428
17300,444.5714057142856
17400,444.5714057142856
17500,444.5712642857143
17600,444.5724714285715
17700,444.5704857142858
17800,444.57034428571427
18000,444.57034428571427
18100,444.5692785714286
18200,444.56779714285716
18300,444.56886285714285
18400,444.56978285714285
18500,444.5699242857142
18600,444.5699242857142
18700,444.5699242857142
18800,444.5699242857142
18900,444.56779714285716
19000,444.56779714285716
19100,444.56779714285716
19200,444.5699242857142
19300,444.56779714285716
19400,444.5699242857142
19500,444.56779714285716
19600,444.56779714285716
19700,444.5699242857142
19800,444.56765571428565
19900,444.56765571428565
20000,444.56779714285716
20100,444.56765571428565
20300,444.56779714285716
20400,444.56765571428565
20500,444.56765571428565
20600,444.56779714285716
20700,444.56978285714285
20800,444.56765571428565
20900,444.56765571428565
21000,444.56765571428565
21100,444.5704857142858
21200,444.5691371428571
21300,444.5691371428571
21400,444.56765571428565
21500,444.56779714285716
21600,444.56779714285716
21700,444.56779714285716
21800,444.5699242857142
21900,444.5699242857142
22000,444.5699242857142
22100,444.5699242857142
22200,444.57099000000005
22300,444.56978285714285
22400,444.56978285714285
22500,444.56765571428565
22600,444.56978285714285
22700,444.5699242857142
22800,444.56779714285716
22900,444.5699242857142
23000,444.57099000000005
23100,444.5711314285714
23200,444.56779714285716
23300,444.56765571428565
23400,444.56765571428565
23500,444.56765571428565
23600,444.56779714285716
23700,444.56779714285716
23900,444.56765571428565
24000,444.56779714285716
24200,444.56779714285716
24300,444.56779714285716
24400,444.56779714285716
24500,444.56765571428565
24600,444.56765571428565
24700,444.5699242857142
24800,444.56779714285716
24900,444.56779714285716
25000,444.56779714285716
25100,444.56900428571436
25200,444.56779714285716
25300,444.5699242857142
25400,444.5699242857142
25500,444.5699242857142
25600,444.56978285714285
25700,443.82553571428565
25800,443.82645571428566
26000,443.82752142857134
26100,443.8263142857143
26200,443.8263142857143
26300,443.82752142857134
26400,443.8263142857143
26500,443.82752142857134
26600,443.8263142857143
26700,443.8241871428571
26900,443.8241871428571
27100,443.82432857142857
27200,443.82432857142857
27300,443.82432857142857
27400,443.82539428571425
27500,443.82432857142857
27600,443.82432857142857
27700,443.8241871428571
27800,443.8241871428571
27900,443.8241871428571
28000,443.8241871428571
28200,443.82645571428566
28300,443.82432857142857
28400,443.82432857142857
28500,443.82432857142857
28600,443.82432857142857
28700,443.82766285714285
28800,443.82553571428565
28900,443.82766285714285
29000,443.82553571428565
29100,443.82432857142857
29200,443.82432857142857
29300,443.82432857142857
29400,443.82432857142857
29500,443.82553571428565
29700,443.82553571428565
29800,443.82645571428566
29900,443.82645571428566
30000,443.82432857142857
30100,443.82645571428566
30200,443.82432857142857
30300,443.82645571428566
30400,443.82766285714285
30500,443.82645571428566
30600,443.8241871428571
30700,443.8241871428571
30800,443.82539428571425
30900,443.8241871428571
31000,443.8241871428571
31100,443.8241871428571
31200,443.8241871428571
31300,443.8241871428571
31400,443.82432857142857
31500,443.82539428571425
31600,443.82766285714285
31700,443.82432857142857
31900,443.82432857142857
32000,443.82539428571425
32100,443.82539428571425
32200,443.82752142857146
32300,443.82752142857146
32400,443.82752142857146
32500,443.82752142857146
32600,443.82752142857146
32700,443.82752142857146
32800,443.82766285714285
32900,443.82979000000006
33000,443.82882714285705
33200,443.82882714285705
33300,443.8267
33500,443.8267
33600,443.82752142857146
33700,443.8241871428571
33800,443.8241871428571
33900,443.82432857142857
34000,443.82432857142857
34100,443.82432857142857
34200,443.82432857142857
34300,443.82645571428566
34400,443.82645571428566
34500,443.82645571428566
34600,443.82432857142857
34700,443.82553571428565
34800,443.82553571428565
34900,443.82553571428565
35100,443.82553571428565
35200,443.82432857142857
35400,443.0807185714285
35500,443.0807185714285
35600,443.0807185714285
35700,443.08086000000003
35800,443.0807185714285
35900,443.08086000000003
36000,443.08086000000003
36100,443.08086000000003
36200,443.08086000000003
36300,443.08086000000003
36400,443.0807185714285
36500,443.0819257142857
36600,443.0819257142857
36700,443.08206714285706
36800,443.08206714285706
37000,443.0819257142857
37100,443.0807185714285
37200,443.0807185714285
37300,443.08086000000003
37400,443.0807185714285
37500,443.08086000000003
37600,443.0829871428571
37700,443.0829871428571
37900,443.0829871428571
38000,443.0829871428571
38100,443.0829871428571
38200,443.0829871428571
38300,443.0829871428571
38400,443.0829871428571
38500,443.08086000000003
38600,443.0829871428571
38800,443.0829871428571
38900,443.0829871428571
39000,443.08086000000003
39100,443.08086000000003
39200,443.0807185714285
39300,443.0807185714285
39400,443.0807185714285
39500,443.0807185714285
39600,443.0807185714285
39700,443.0807185714285
39800,443.0807185714285
39900,443.0807185714285
40000,443.0807185714285


==> data/add/p_s_values/1_9_3_sim_anneal_short.csv <==
cycle_count,energy_cost
0,464.61503
100,463.95133285714286
200,463.56474
300,462.89599857142855
400,462.79183142857136
500,461.3311228571429
600,461.19563857142856
800,461.13854142857144
900,460.5142314285714
1000,459.2858942857143
1100,458.68882428571425
1200,458.68882428571425
1300,458.55011142857137
1400,455.0758385714285
1500,454.3086128571428
1600,454.23066142857135
1700,452.8782314285714
1800,452.51667571428567
1900,452.3906257142857
2000,452.3002757142857
2100,452.3002757142857
2200,452.30109857142855
2300,452.30109857142855
2400,452.3002757142857
2500,452.3002757142857
2600,452.21278142857136
2700,452.08755428571425
2800,452.08755428571425
2900,452.0821114285714
3000,452.0821114285714
3100,452.0000599999999
3200,452.0000599999999
3300,452.0000599999999
3400,451.9105828571428
3500,451.90975999999995
3600,451.9105828571428
3700,451.9105828571428
3800,451.9105828571428
3900,451.9105828571428
4000,451.9105828571428
4100,451.9112414285714
4300,451.8227571428571
4400,451.8261614285714
4600,451.8253385714285
4700,451.7014271428571
4800,451.7001114285714
4900,451.7001114285714
5000,451.6980857142857
5100,450.9681042857143
5200,450.7965757142857
5300,450.65799428571427
5400,450.65799428571427
5500,449.8999557142857
5600,449.8974014285714
5700,449.8974014285714
5800,449.8974014285714
5900,449.8786042857143
6000,449.8786042857143
6100,449.8521085714286
6200,449.8521085714286
6300,449.8521928571428
6400,449.7646985714286
6500,449.7645885714286
6600,449.7620342857143
6700,449.7620342857143
6800,449.7620342857143
6900,449.7620342857143
7000,449.7620342857143
7100,449.7646671428571
7200,449.7680742857143
7300,449.76804285714286
7400,449.76541000000003
7500,449.7628557142857
7600,449.7628557142857
7700,449.5852514285715
7800,449.21026
7900,449.21026
8000,449.21026
8100,448.4646642857143
8200,448.46729714285715
8300,448.46729714285715
8400,448.46345714285724
8500,448.46345714285724
8600,447.77523285714284
8700,447.57222285714295
8800,447.21301000000005
9000,447.2155642857143
9100,447.21301000000005
9200,447.21301000000005
9300,447.21301000000005
9400,447.21301000000005
9500,447.21301000000005
9600,447.21301000000005
9700,447.21301000000005
9800,447.21301000000005
9900,447.21301000000005
10000,447.2155642857143
10100,447.21301000000005
10200,447.21301000000005
10300,447.21301000000005
10400,447.2155642857143
10500,447.21301000000005
10600,447.21301000000005
10700,447.21301000000005
10800,447.21814428571435
10900,447.2182557142858
11000,447.2155900000001
11200,447.2155900000001
11300,447.21814428571435
11400,447.2155900000001
11500,447.2155900000001
11600,447.2155900000001
11800,447.2182228571429
11900,447.2155900000001
12000,447.21567428571433
12100,447.21301000000005
12200,447.21301000000005
12300,447.21301000000005
12400,447.21301000000005
12500,447.21301000000005
12600,447.21301000000005
12700,447.21301000000005
12800,447.21301000000005
12900,447.21301000000005
13100,447.21301000000005
13200,447.21301000000005
13400,447.21301000000005
13500,447.21301000000005
13600,447.21301000000005
13700,447.21301000000005
13800,447.21301000000005
13900,447.21301000000005
14000,447.2155900000001
14100,447.21301000000005
14200,447.21301000000005
14300,447.21301000000005
14500,447.21567428571433
14600,447.0877828571429
14700,447.0877828571429
14800,447.0877828571429
14900,447.0877828571429
15000,447.0877828571429
15100,447.0877828571429
15200,447.0877828571429
15300,447.0877828571429
15400,447.0877828571429
15500,447.0877828571429
15600,447.0877828571429
15700,447.0877828571429
15800,447.0877828571429
15900,447.0877828571429
16000,447.09036285714285
16100,447.09036285714285
16200,447.09297000000004
16300,447.0877828571429
16400,447.0903371428572
16500,447.0877828571429
16600,447.0877828571429
16700,447.0877828571429
16800,447.0877828571429
16900,447.0904157142857
17000,447.0904157142857
17100,447.0904157142857
17200,447.0904157142857
17300,447.0904157142857
17400,447.09044714285716
17500,447.0904157142857
17600,447.0904157142857
17700,447.09044714285716
17800,447.09036285714285
17900,447.09036285714285
18000,447.09036285714285
18100,447.09036285714285
18300,447.09036285714285
18400,447.09036285714285
18500,447.0877828571429
18600,447.0877828571429
18700,447.0877828571429
18800,447.0877828571429
18900,447.0877828571429
19000,447.0904157142857
19100,447.09044714285716
19200,447.0877828571429
19300,447.0903371428572
19400,447.0877828571429
19500,447.0877828571429
19600,447.0877828571429
19700,447.0877828571429
19800,447.0877828571429
19900,447.0877828571429
20000,447.0903371428572
20100,447.0903371428572
20200,447.0903371428572
20300,447.0877828571429
20400,447.0877828571429
20500,447.0877828571429
20700,447.0903371428572
20800,447.0903371428572
20900,447.0877828571429
21000,447.0877828571429
21100,447.0877828571429
21200,447.0877828571429
21300,447.0877828571429
21400,447.0877828571429
21500,447.0877828571429
21600,447.0877828571429
21700,447.0877828571429
21800,447.0877828571429
21900,447.0877828571429
22000,447.0877828571429
22100,447.0877828571429
22200,447.09036285714285
22300,447.0877828571429
22400,447.0877828571429
22500,447.0877828571429
22600,447.0877828571429
22700,447.0877828571429
22800,447.0877828571429
22900,447.0877828571429
23000,447.0877828571429
23100,447.0877828571429
23200,447.0877828571429
23300,447.0877828571429
23400,447.0877828571429
23500,447.0877828571429
23600,447.0877828571429
23700,447.0877828571429
23800,447.0877828571429
23900,447.0877828571429
24000,447.09036285714285
24100,447.09036285714285
24200,447.0877828571429
24300,447.0877828571429
24400,447.0877828571429
24500,447.0877828571429
24700,447.0877828571429
24800,447.0877828571429
24900,447.0903371428572
25000,447.0877828571429
25200,447.0877828571429
25300,447.0877828571429
25400,447.0903371428572
25600,447.0877828571429
25700,447.0877828571429
25800,447.0877828571429
25900,447.0877828571429
26000,447.0877828571429
26100,447.0877828571429
26200,447.0877828571429
26300,447.0877828571429
26400,447.0877828571429
26500,447.0877828571429
26600,447.0877828571429
26800,447.0877828571429
26900,447.0877828571429
27000,447.0877828571429
27100,447.0903371428572
27200,447.0903371428572
27300,447.0903371428572
27400,447.0903371428572
27500,447.0903371428572
27600,447.0903371428572
27700,447.0903371428572
27800,447.09297000000004
27900,447.0903371428572
28000,447.0877828571429
28100,447.0877828571429
28200,447.0903371428572
28300,447.0877828571429
28400,447.0877828571429
28500,447.0877828571429
28600,447.0877828571429
28700,447.0877828571429
28800,447.0877828571429
28900,447.0877828571429
29000,447.0877828571429
29100,447.0877828571429
29200,447.0877828571429
29300,447.0877828571429
29400,447.0903371428572
29500,447.0903371428572
29600,447.0877828571429
29700,447.0877828571429
29800,447.0877828571429
29900,447.0877828571429
30000,447.0877828571429
30100,447.0903371428572
30200,447.0877828571429
30300,447.0877828571429
30500,447.0877828571429
30600,447.0877828571429
30700,447.0877828571429
30800,447.0877828571429
30900,447.0877828571429
31000,447.0877828571429
31100,447.0877828571429
31200,447.0877828571429
31300,447.0877828571429
31400,447.0877828571429
31500,447.0877828571429
31600,447.0877828571429
31700,447.0877828571429
31800,447.0877828571429
31900,447.0877828571429
32000,447.0877828571429
32100,447.0877828571429
32200,447.0877828571429
32300,447.0877828571429
32400,447.0877828571429
32500,447.0877828571429
32600,447.0877828571429
32700,447.0877828571429
32800,447.0877828571429
32900,447.0877828571429
33000,447.0877828571429
33100,447.0877828571429
33200,447.0877828571429
33300,447.0877828571429
33400,447.0877828571429
33500,447.0877828571429
33600,447.0877828571429
33700,447.0877828571429
33900,447.0877828571429
34000,447.0877828571429
34100,447.0877828571429
34200,447.0877828571429
34300,447.0877828571429
34400,447.0877828571429
34500,447.0877828571429
34600,447.0877828571429
34700,447.0877828571429
34800,447.0877828571429
34900,447.0877828571429
35000,447.0877828571429
35100,447.0877828571429
35200,447.0877828571429
35300,447.0877828571429
35400,447.0877828571429
35500,447.0877828571429
35600,447.0877828571429
35700,447.0877828571429
35800,447.0877828571429
35900,447.0877828571429
36000,447.0877828571429
36100,447.0877828571429
36200,447.0877828571429
36300,447.0877828571429
36400,447.0877828571429
36500,447.0903371428572
36600,447.0877828571429
36700,447.0877828571429
36800,447.0877828571429
36900,447.0877828571429
37000,447.0877828571429
37100,447.0877828571429
37300,447.0877828571429
37400,447.0877828571429
37500,447.0877828571429
37600,447.0877828571429
37700,447.0877828571429
37800,447.0877828571429
37900,447.0877828571429
38000,447.0877828571429
38100,447.0877828571429
38200,447.0877828571429
38300,447.0877828571429
38400,447.0877828571429
38500,447.0877828571429
38600,447.0877828571429
38700,447.0877828571429
38800,447.0877828571429
38900,447.0877828571429
39000,447.0877828571429
39100,447.0877828571429
39200,447.0877828571429
39300,447.0877828571429
39400,447.0877828571429
39500,447.0877828571429
39600,447.0877828571429
39700,447.0877828571429
39800,447.0877828571429
39900,447.0877828571429
40000,447.0877828571429


==> data/add/p_s_values/2_1_3_sim_anneal_short.csv <==
cycle_count,energy_cost
0,464.61503000000005
100,466.210663
200,464.218746
300,462.649193
400,462.20172599999995
500,461.498506
600,458.112397
800,456.57400199999995
900,455.94667300000003
1000,455.2944509999999
1100,454.329536
1200,454.33470099999994
1300,454.16191399999997
1400,452.91668899999996
1500,452.604112
1600,452.34209999999996
1700,451.693019
1900,451.644131
2000,451.5839889999999
2100,451.5840319999999
2300,451.08404899999994
2400,451.026613
2500,450.85128999999995
2600,450.78977999999995
2700,450.306962
2800,450.303847
2900,450.21986200000003
3100,449.818525
3200,449.819669
3300,449.81612299999995
3500,449.81967
3700,449.82048100000003
3800,449.660758
3900,449.660762
4000,449.573947
4100,448.530912
4300,448.53419
4400,448.53148799999997
4500,448.532064
4600,448.53815000000003
4700,448.533278
4800,448.53092799999996
4900,448.4560680000001
5000,448.4560680000001
5100,448.45703100000003
5200,448.47167800000005
5300,448.45671300000004
5400,447.949172
5500,447.94710999999995
5600,447.885864
5700,447.885864
5800,447.87450800000005
5900,447.890736
6100,447.432997
6200,447.40895900000004
6400,447.39580000000007
6500,447.39607000000007
6600,447.391198
6700,447.39607000000007
6900,447.390928
7000,447.391198
7100,447.39760700000005
7200,447.393005
7300,447.391198
7400,447.390928
7500,447.390928
7600,447.390928
7800,447.390928
7900,447.390928
8000,447.39383399999997
8100,447.39383399999997
8200,447.39273000000003
8300,447.390928
8400,447.390579
8500,447.396295
8600,447.399859
8700,447.405512
8800,447.39291000000003
9000,447.39291000000003
9100,447.391151
9200,447.391151
9300,447.3914229999999
9400,447.3924599999999
9500,446.870225
9600,446.871457
9700,446.86965
9800,446.86965
9900,446.86965
10000,446.86873699999995
10100,446.86873699999995
10200,446.870799
10300,446.870799
10400,446.870799
10500,446.870799
10600,446.870799
10700,446.87360900000004
10900,446.87228700000003
11000,446.870799
11200,446.869955
11300,446.569157
11400,446.52622
11500,446.525002
11600,446.49454299999996
11700,446.49538699999994
12000,446.497721
12100,446.49623199999996
12200,446.49623199999996
12300,446.497146
12400,446.49803899999995
12500,446.49803899999995
12600,446.49925599999995
12700,446.500101
12800,446.49687700000004
12900,446.49538699999994
13000,446.49454299999996
13100,446.49454299999996
13300,446.495119
13400,446.495119
13500,446.495119
13600,446.495119
13700,446.495388
13800,446.495388
13900,446.495388
14000,446.495388
14100,446.50329899999997
14200,446.49623199999996
14300,446.49623199999996
14400,446.49868399999997
14500,446.49623199999996
14600,446.49623199999996
14700,446.49623199999996
14800,446.49623199999996
15000,445.962402
15100,445.962402
15200,445.962402
15300,445.962402
15400,445.96155799999997
15500,445.96155799999997
15600,445.96155799999997
15700,445.96155799999997
15800,445.96155799999997
15900,445.96155799999997
16000,445.963891
16100,445.963317
16200,445.963317
16300,445.963891
16400,445.96331499999997
16600,445.96182600000003
16700,445.96098199999994
16800,445.962789
16900,445.962789
17000,445.96098199999994
17100,445.96098199999994
17200,445.96098199999994
17300,445.96098199999994
17400,445.96155799999997
17500,445.96155799999997
17700,445.963317
17800,445.96182600000003
17900,445.96098199999994
18000,445.96182600000003
18100,445.96182600000003
18200,445.962741
18300,445.962741
18400,445.96454800000004
18500,445.963633
18600,445.96363299999996
18700,445.96363299999996
18800,445.962789
18900,445.962789
19000,445.962789
19100,445.96098199999994
19200,445.96098199999994
19300,445.96098199999994
19400,445.96098199999994
19500,445.96098199999994
19600,445.96182600000003
19700,445.962741
19800,445.962741
19900,445.962741
20000,445.962741
20100,445.962741
20200,445.963317
20300,445.963317
20400,445.963317
20500,445.965124
20700,445.963317
21000,445.962404
21100,445.962404
21200,445.962404
21300,445.962404
21400,445.962404
21500,445.962404
21600,445.962134
21700,445.962404
21800,445.962404
21900,445.962134
22000,445.962134
22100,445.96182799999997
22200,445.962134
22400,445.962134
22500,445.901158
22600,445.900888
22700,445.900888
22800,445.90031200000004
22900,445.900888
23000,445.900888
23100,445.903539
23200,445.902119
23300,445.90269500000005
23400,445.90269500000005
23700,445.900888
23800,445.900888
23900,445.901158
24000,445.900888
24100,445.900888
24200,445.900888
24300,445.900888
24500,445.901158
24600,445.900888
24800,445.901158
24900,445.900888
25000,445.901158
25100,445.902645
25200,445.902645
25300,445.902645
25400,445.902645
25600,445.90031200000004
25700,445.9005800000001
25800,445.899736
26100,445.899736
26300,445.899736
26400,445.899736
26500,445.899736
26600,445.899736
26700,445.90031200000004
26800,445.90031200000004
26900,445.90031200000004
27000,445.90031200000004
27200,445.90031200000004
27600,445.90058200000004
27700,445.90031200000004
27800,445.90058200000004
28100,445.90031200000004
28200,445.90058200000004
28300,445.90058200000004
28400,445.90031200000004
28500,445.90031200000004
28600,445.90031200000004
28700,445.90031200000004
28800,445.90031200000004
28900,445.90031200000004
29000,445.9005800000001
29100,445.90031200000004
29200,445.90031200000004
29300,445.90031200000004
29700,445.90031200000004
29900,445.90031200000004
30200,445.90031200000004
30300,445.90031200000004
30500,445.90031200000004
30600,445.90031200000004
30700,445.90031200000004
30800,445.90031200000004
31100,445.90031200000004
31200,445.90031200000004
31300,445.90031200000004
31400,445.90031200000004
31700,445.90031200000004
31800,445.90031200000004
31900,445.90058200000004
32000,445.90031200000004
32100,445.90058200000004
32200,445.90058200000004
32300,445.90058200000004
32400,445.90149500000007
32500,445.90031200000004
32600,445.899736
32700,445.899736
32800,445.899736
32900,445.899736
33000,445.899736
33100,445.899736
33200,445.899736
33300,445.899736
33400,445.899736
33500,445.899736
33600,445.9005800000001
33700,445.9005800000001
33800,445.899736
33900,445.90031200000004
34000,445.90031200000004
34100,445.899736
34200,445.899736
34300,445.899736
34400,445.899736
34500,445.899736
34600,445.899736
34700,445.9005800000001
34800,445.9023870000001
34900,445.899736
35000,445.899736
35100,445.899736
35200,445.899736
35300,445.899736
35400,445.899736
35500,445.899736
35600,445.899736
35700,445.899736
35800,445.899736
36000,445.899736
36100,445.899736
36200,445.899736
36300,445.9005800000001
36500,445.9005800000001
36600,445.9005800000001
36700,445.9005800000001
36800,445.899736
36900,445.899736
37000,445.901424
37100,445.901424
37200,445.901424
37300,445.901424
37400,445.901424
37500,445.90058
37600,445.90058
37700,445.90058
37800,445.90058
37900,445.90058
38000,445.899736
38100,445.9005800000001
38200,445.899736
38300,445.899736
38400,445.899736
38600,445.899736
38700,445.899736
38800,445.899736
38900,445.899736
39000,445.899736
39200,445.899736
39300,445.899736
39400,445.899736
39600,445.899736
39700,445.899736
39800,445.899736
39900,445.899736
40000,445.899736


==> data/add/p_s_values/2_7_3_sim_anneal_short.csv <==
cycle_count,energy_cost
0,464.61503
100,470.14646428571433
200,467.6034585714286
300,464.7925071428571
400,463.0123171428571
500,461.56116857142854
600,459.34904571428575
700,458.3413428571429
800,458.35598285714286
900,457.7681985714285
1000,457.20895571428576
1200,457.0142485714286
1300,456.8912528571429
1400,456.9689385714286
1500,456.79912142857137
1600,456.60542285714286
1700,455.8789614285714
1800,455.3350057142857
1900,454.7393514285714
2000,454.57944000000003
2100,453.55967714285714
2200,451.8154
2300,451.78781285714285
2400,451.7848671428571
2500,451.4595885714285
2600,451.4625342857143
2700,451.45920000000007
2800,451.4788642857143
2900,451.37209571428565
3000,451.37912142857147
3100,450.3303657142857
3300,450.2384057142857
3400,450.23983142857145
3500,450.01917428571426
3600,449.3391828571428
3700,449.33410999999995
3800,449.36418142857144
3900,449.3644942857142
4000,449.3338214285714
4100,449.3346414285714
4200,448.22976571428575
4300,447.8548414285715
4400,447.79914285714284
4500,447.8044814285715
4600,447.66400285714286
4700,447.65552285714284
4800,447.6616814285714
4900,447.6649157142857
5100,447.63443857142863
5200,447.63482428571433
5400,447.6274785714286
5500,447.6274785714286
5600,447.63163142857144
5700,447.4518185714286
5800,447.4831357142857
5900,447.44222285714284
6000,447.4456542857143
6100,447.44222285714284
6200,447.29837857142854
6300,447.1786742857143
6400,447.1803357142857
6500,447.1803357142857
6600,447.18413000000004
6700,447.1842571428571
6800,447.18426
6900,447.18747285714284
7000,447.1873457142857
7200,447.0147928571429
7300,446.5766142857143
7400,446.57782000000003
7500,446.57782000000003
7600,446.58076714285716
7800,446.57994571428577
7900,446.5766142857143
8000,446.5766142857143
8100,446.5766142857143
8200,446.58076714285716
8300,446.5795600000001
8400,446.5795600000001
8500,446.5766142857143
8700,446.57782000000003
8800,446.57902714285717
8900,446.57782142857144
9000,446.5769985714286
9100,446.5769985714286
9200,446.5769985714286
9300,446.58115142857145
9500,446.45471714285713
9600,446.45360142857146
9700,446.4491857142857
9800,446.4519928571429
9900,446.36202000000003
10000,446.35839142857145
10100,446.33360714285715
10200,445.0185685714286
10300,445.0514485714286
10400,444.9419585714286
10500,444.5800371428572
10600,444.58405142857146
10700,444.5800371428572
10800,444.5800371428572
10900,444.57911714285717
11000,444.5757842857143
11100,444.57457857142856
11200,444.57457857142856
11300,444.57457857142856
11400,444.57991571428573
11500,444.57991571428573
11600,444.57457857142856
11700,444.57065714285716
11800,444.57457857142856
11900,444.5780028571429
12000,444.57313857142856
12100,444.3559014285715
12200,444.2706657142857
12300,444.27267428571434
12400,444.2657142857143
12500,444.2645071428571
12600,444.26568285714285
12700,444.2645071428571
12800,444.2645085714285
12900,444.2657157142857
13000,444.26689
13100,444.26568285714285
13200,444.26568285714285
13300,444.26689
13500,444.2668885714285
13600,444.27182285714287
13800,444.27196142857144
13900,444.2665028571428
14000,443.6637485714286
14100,443.6613542857143
14200,443.6627357142857
14300,443.6587214285714
14400,443.6613542857143
14500,442.6872414285714
14600,442.6872414285714
14700,442.6872414285714
14800,442.7143671428571
14900,442.6872414285714
15000,442.69018714285716
15100,442.71851999999996
15200,442.67951285714287
15300,442.67951285714287
15400,442.64352
15500,442.64352
15600,442.63936714285717
15700,442.63936714285717
15800,442.63936714285717
15900,442.63936714285717
16000,442.63936714285717
16100,442.6423128571429
16300,442.6423128571429
16400,442.6410085714286
16500,442.64221571428567
16600,442.63926857142854
16700,442.63926857142854
16800,442.6380628571428
17000,442.6380628571428
17100,442.6380628571428
17200,442.63926857142854
17300,442.6380628571428
17400,442.6380628571428
17500,442.63927
17600,442.63927
17700,441.92219142857135
17800,441.92339857142855
17900,441.9247028571428
18000,441.92682857142853
18100,441.92600857142855
18300,441.92600857142855
18400,441.9329685714286
18500,441.9329685714286
18600,441.92600857142855
18700,441.92600857142855
18800,441.9297742857143
18900,441.9297742857143
19000,441.9288557142857
19100,441.93098142857144
19200,441.92764857142856
19400,441.92764857142856
19500,441.9263442857142
19600,441.9263442857142
19800,441.9263442857142
19900,441.9263442857142
20000,441.92219142857135
20100,441.92219142857135
20200,441.9233971428571
20300,441.9233971428571
20400,441.9233971428571
20500,441.92219142857135
20600,441.92219142857135
20700,441.92219142857135
20800,441.94931714285707
21000,441.92219142857135
21100,441.92219142857135
21200,441.92219142857135
21300,441.92219142857135
21500,441.9233971428571
21600,441.92219142857135
21700,441.92219142857135
21800,441.92219142857135
21900,441.92219142857135
22000,441.9234957142857
22100,441.9264414285714
22200,441.92634428571426
22300,441.92764857142856
22400,441.9264414285714
22500,441.95395285714284
22600,441.9255228571428
22700,441.92764857142856
22800,441.9268271428572
22900,441.9288557142857
23000,441.9288557142857
23100,441.92470142857144
23200,441.9518271428571
23300,441.92470142857144
23400,441.9234957142857
23500,441.9259085714285
23600,441.9259085714285
23700,441.1286014285714
23800,441.12618999999995
23900,441.1291357142857
24100,441.12903714285716
24200,441.13154857142854
24300,441.1291357142857
24500,441.1303428571428
24600,441.1303428571428
24700,441.1303428571428
24800,441.1291357142857
24900,441.1291357142857
25000,441.1291357142857
25100,441.1291357142857
25200,441.1303414285714
25300,441.1273957142857
25400,441.1273957142857
25500,441.12618999999995
25600,441.12618999999995
25700,441.1273957142857
25800,441.12618999999995
25900,441.12618999999995
26000,441.12618999999995
26100,441.12618999999995
26200,441.12618999999995
26300,441.12618999999995
26400,441.15331571428567
26500,441.12618999999995
26600,441.1273957142857
26800,441.1286014285714
26900,441.12618999999995
27000,441.12618999999995
27100,441.12618999999995
27200,441.12618999999995
27300,441.12618999999995
27500,441.12618999999995
27600,441.1273957142857
27700,441.1273957142857
27800,441.1273957142857
27900,441.12618999999995
28000,441.12618999999995
28100,441.12618999999995
28300,441.1273957142857
28500,441.12618999999995
28600,441.12618999999995
28700,441.12618999999995
28800,441.12618999999995
28900,441.1273957142857
29000,441.1273957142857
29100,441.12618999999995
29200,441.1273957142857
29300,441.12618999999995
29400,441.12618999999995
29500,441.1273957142857
29600,441.1273957142857
29700,441.1273957142857
29800,441.12618999999995
29900,441.12618999999995
30000,441.12618999999995
30100,441.12618999999995
30300,441.12618999999995
30400,441.12618999999995
30500,441.12618999999995
30600,441.12618999999995
30700,441.12618999999995
30800,441.12618999999995
30900,441.12618999999995
31000,441.12618999999995
31100,441.12618999999995
31200,441.12618999999995
31300,441.12618999999995
31400,441.15331571428567
31500,441.12618999999995
31600,441.12618999999995
31800,441.12618999999995
31900,441.12618999999995
32000,441.1273957142857
32100,441.12618999999995
32200,441.12618999999995
32300,441.12618999999995
32400,441.12618999999995
32500,441.1273957142857
32600,441.1273957142857
32700,441.1273957142857
32800,441.1273957142857
33100,441.1273957142857
33200,441.1273957142857
33300,441.12618999999995
33400,441.12618999999995
33500,441.12618999999995
33600,441.1273957142857
33700,441.1273957142857
33900,441.1273957142857
34000,441.1273957142857
34100,441.1273957142857
34200,441.12618999999995
34500,441.12618999999995
34600,441.12618999999995
34700,441.12488571428565
34800,441.12488571428565
35000,441.12488571428565
35100,441.12488571428565
35200,441.12488571428565
35300,441.12488571428565
35400,441.12488571428565
35500,441.12488571428565
35600,441.12488571428565
35800,441.12488571428565
35900,441.1260914285714
36200,441.12488571428565
36300,441.12488571428565
36400,441.12488571428565
36500,441.12488571428565
36600,441.12488571428565
36700,441.12488571428565
36800,441.1260914285714
36900,441.12618999999995
37000,441.12618999999995
37100,441.12618999999995
37200,441.12618999999995
37300,441.12488571428565
37400,441.12488571428565
37500,441.12488571428565
37800,441.12488571428565
37900,441.12488571428565
38000,441.12488571428565
38100,441.12618999999995
38200,441.1273957142857
38300,441.1273957142857
38400,441.1273957142857
38500,441.12488571428565
38600,441.12488571428565
38700,441.12618999999995
38800,441.12488571428565
38900,441.12488571428565
39000,441.12488571428565
39300,441.12488571428565
39400,441.12488571428565
39500,441.12488571428565
39600,441.12488571428565
39700,441.12488571428565
39800,441.12488571428565
39900,441.12488571428565
40000,441.12488571428565


==> data/add/p_s_values/3_1_3_sim_anneal_short.csv <==
cycle_count,energy_cost
0,464.61503000000005
200,470.19249599999995
300,467.15616900000003
500,463.7316709999999
600,463.189642
700,463.420794
800,461.224543
900,460.31793600000003
1000,459.77124100000003
1100,458.89146300000004
1200,457.893972
1300,457.841323
1400,457.7900470000001
1500,457.19295300000005
1600,455.935447
1700,455.977437
1800,455.395828
1900,455.30367499999994
2000,454.51932099999993
2100,454.385977
2200,454.274604
2300,454.34886599999993
2500,454.354095
2600,454.15249299999994
2700,453.6373949999999
2800,453.632839
3000,453.6711189999999
3100,453.1415129999999
3300,453.07093999999995
3400,453.03568400000006
3500,453.073312
3600,452.8202579999999
3700,452.855513
4000,452.583932
4100,452.61859100000004
4200,452.54182099999997
4400,452.632777
4700,452.574066
4800,452.37684400000006
4900,452.293943
5100,452.31254899999993
5200,452.32997800000004
5300,451.76252400000004
5400,451.751181
5500,451.75060599999995
5600,451.77191899999997
5800,451.74521699999997
5900,451.77433899999994
6000,451.76018599999986
6100,451.74645499999997
6200,451.764441
6400,451.72333399999997
6500,451.75736700000004
6600,451.77780699999994
6700,451.385259
6800,451.146552
6900,451.090176
7000,451.08800599999995
7100,451.0928759999999
7200,451.104747
7300,451.13295099999993
7400,451.0719069999999
7500,451.079849
7700,451.08899599999995
7800,451.11150799999996
7900,451.1159499999999
8000,451.12940799999996
8100,451.10302
8200,451.08693000000005
8300,451.09352
8400,451.09793
8500,451.105578
8600,451.07569799999993
8700,450.67598399999997
8800,450.68556199999995
8900,450.688469
9000,450.63318499999997
9100,450.614199
9200,450.61822600000005
9300,450.614127
9400,450.621403
9500,450.63401400000004
9600,450.612389
9700,450.531524
9800,450.550979
9900,450.5435329999999
10000,450.54026999999996
10100,450.557585
10200,450.260087
10300,450.262784
10500,450.255957
10700,450.26360999999997
10800,450.25841
10900,450.249079
11000,450.24578
11100,450.257889
11200,450.2528809999999
11400,450.24747399999995
11500,450.2534979999999
11600,450.24300800000003
11700,450.24773300000004
11800,450.24014
11900,450.2541539999999
12100,450.244528
12200,450.24343600000003
12300,450.251345
12400,450.2566089999999
12500,450.26172799999995
12600,450.257935
12800,450.2605909999999
12900,450.24771300000003
13100,450.257064
13200,450.26300499999996
13300,450.258203
13400,450.159041
13500,450.107471
13600,450.028899
13700,450.014863
13800,450.01868699999994
13900,450.022314
14000,450.025636
14100,450.02300299999996
14300,450.02028
14600,450.04571999999996
14700,450.02717
14800,450.020301
14900,450.021145
15100,450.0176
15200,450.01868700000006
15300,450.018746
15400,450.023618
15500,450.02677400000005
15600,450.02134800000005
15700,450.02564600000005
15800,450.028298
15900,450.02475400000003
16000,450.02988000000005
16100,450.033089
16200,450.024544
16300,450.01232300000004
16400,450.01314599999995
16500,450.0121079999999
16600,450.015272
16700,450.0219230000001
16800,450.01837700000004
17000,450.02375300000006
17100,450.01926299999997
17200,450.01173500000004
17300,450.02320399999996
17400,450.02320399999996
17500,450.02675
17600,450.022036
17700,450.01849000000004
17800,450.021245
18000,450.01777899999996
18100,450.01332
18200,450.01248999999996
18300,450.012497
18400,450.01483099999996
18500,449.5125540000001
18600,449.51578
18700,449.515509
18800,449.51384399999995
19000,449.508759
19100,449.5123049999999
19200,449.508781
19300,449.51230599999997
19400,449.51146099999994
19500,449.51500699999997
19700,449.50979400000006
19800,449.507937
19900,449.507936
20000,449.509717
20100,449.507668
20200,449.511214
20400,449.511214
20500,449.5144910000001
20600,449.50862500000005
20700,449.50862500000005
20800,449.514679
20900,449.512518
21000,449.51015400000006
21100,449.51063899999997
21200,449.51063899999997
21300,449.51063899999997
21400,449.51448600000003
21500,449.51410400000003
21700,449.5129360000001
21800,449.51178500000003
21900,449.511597
22000,449.51178500000003
22100,449.51236100000006
22200,449.512809
22300,449.50851300000005
22400,449.50851300000005
22500,449.509471
22700,449.509471
22800,449.50946899999997
22900,449.510637
23000,449.51206000000013
23100,449.5147610000001
23200,449.51290400000005
23300,449.5161000000001
23400,449.51140100000003
23500,449.513915
23600,449.50998100000004
23700,449.509793
23900,449.50998100000004
24000,449.51976300000007
24100,449.5161040000001
24200,449.51065600000004
24300,449.510063
24400,449.018569
24500,449.01855400000005
24600,449.00682700000004
24700,449.007269
24800,449.016068
24900,449.00912500000004
25000,449.00868
25200,449.008297
25300,449.008297
25400,449.00952900000004
25600,449.00767200000007
25700,449.009223
25800,449.00682700000004
25900,449.00682700000004
26000,449.006252
26100,449.006252
26200,449.009527
26300,449.009814
26400,449.00893099999996
26500,449.00954600000006
26700,449.008953
26800,449.008969
27000,449.00540600000005
27100,449.00540600000005
27300,449.0059810000001
27400,449.009527
27500,449.01038900000003
27700,449.00952800000005
27800,449.00655700000004
27900,449.0059810000001
28000,449.0059810000001
28100,449.008683
28200,449.00895199999997
28300,449.01036899999997
28400,449.012247
28500,449.005982
28600,449.00694000000004
28700,449.00655700000004
28800,449.00925900000004
28900,449.00870100000003
29000,449.01223
29100,449.008125
29200,449.005982
29300,449.00925900000004
29400,449.008683
29500,449.00870000000003
29600,449.00925900000004
29700,449.01010299999996
29800,449.009124
29900,449.009527
30000,449.01382300000006
30100,449.00954500000006
30200,449.0059810000001
30300,449.0059810000001
30400,449.0059810000001
30500,449.00870000000003
30600,449.01224600000006
30800,449.0059810000001
30900,449.00682700000004
31000,449.00682700000004
31100,449.00870000000003
31200,449.0059810000001
31300,449.006252
31400,449.00682800000004
31500,449.00682800000004
31600,449.00953
31700,449.011124
31800,449.011124
32000,449.010278
32100,449.01384400000006
32200,449.006805
32300,449.00895199999997
32400,449.00540600000005
32500,449.008125
32600,449.00893099999996
32700,449.00622899999996
32800,449.00622899999996
32900,449.006805
33100,449.008684
33300,449.005982
33400,449.00540600000005
33500,449.00625
33600,449.00707299999993
33700,449.00540600000005
33800,449.00567600000005
33900,449.00649899999996
34000,449.00649899999996
34100,449.00649899999996
34200,449.00527300000005
34300,449.00584800000007
34400,449.00500300000004
34500,449.00584800000007
34600,449.007992
34700,449.007992
34800,449.009218
34900,449.00567600000005
35000,449.0100449999999
35100,449.00791799999996
35200,449.00625
35300,449.00540600000005
35400,449.00540600000005
35500,449.005982
35700,449.005982
35800,449.00655700000004
35900,449.01010299999996
36000,449.01010299999996
36100,449.005982
36200,449.00751500000007
36300,449.00655700000004
36400,449.00655700000004
36500,449.0068260000001
36600,449.0059810000001
36700,449.0059810000001
36800,449.0068260000001
36900,449.00682500000005
37100,448.405976
37200,448.405977
37300,448.40513200000004
37400,448.40455600000007
37500,448.4051310000001
37600,448.4051310000001
37700,448.4051310000001
37800,448.4062830000001
37900,448.40570700000006
38000,448.40570700000006
38100,448.40513200000004
38200,448.405976
38300,448.40513200000004
38400,448.40570700000006
38500,448.408102
38600,448.40455600000007
38700,448.408102
38800,448.408102
38900,448.40455600000007
39100,448.40455600000007
39300,448.40513200000004
39400,448.405401
39500,448.405401
39600,448.405401
39700,448.40455600000007
39800,448.40455600000007
39900,448.40513200000004
40000,448.40513200000004


==> data/add/p_s_values/3_7_3_sim_anneal_short.csv <==
cycle_count,energy_cost
0,464.61503
100,478.3281385714286
200,476.0574042857143
400,473.8362957142857
500,471.90654857142863
600,470.61566000000005
700,467.8714528571428
800,467.1476442857143
900,464.9747485714286
1000,462.6637571428572
1200,462.31835571428576
1300,461.52390857142865
1400,459.7611071428572
1500,459.5738142857143
1600,459.18955714285715
1700,459.10987857142857
1800,457.5849285714286
1900,457.21288142857145
2000,457.21043571428567
2100,457.1703085714285
2200,457.0870471428571
2300,457.17992
2400,457.11610428571424
2600,456.75294571428566
2700,457.0961257142857
2800,457.00505285714286
2900,456.65137
3000,456.70226999999994
3100,456.65364285714287
3200,456.87956571428566
3300,456.66881428571423
3400,456.7715271428571
3500,456.59045857142854
3600,456.59368714285716
3700,456.7436328571428
3800,456.5454457142857
3900,456.67560999999995
4000,456.54792714285713
4100,456.7514142857143
4200,456.3008871428571
4300,456.0252442857142
4400,455.94510285714284
4500,455.8571228571428
4600,456.08115857142855
4700,456.02067999999997
4800,455.9355357142857
5000,456.0266114285714
5100,456.02673999999996
5200,455.94113
5300,456.0122214285714
5500,455.6452157142857
5600,455.3908585714285
5700,455.39843999999994
5800,455.3915842857142
5900,455.48231999999996
6000,455.38993999999997
6200,455.38398571428564
6300,455.4049814285714
6400,455.3923971428571
6500,455.2355614285713
6600,455.1776085714285
6700,454.4861971428571
6800,454.48418714285714
6900,454.4840471428571
7000,454.0469342857142
7100,454.07041999999996
7200,454.0653642857142
7300,454.0916585714285
7400,454.0912728571428
7500,454.09565285714285
7600,454.14311285714274
7700,454.1743142857143
7900,454.19176428571427
8000,454.14628857142856
8100,454.13730857142855
8200,453.8305185714285
8300,453.8399285714285
8500,453.9756871428571
8600,453.9713185714285
8700,453.78904142857135
8800,453.71240571428564
8900,453.7192042857142
9000,453.62884428571425
9100,453.6215699999999
9200,453.0178585714285
9300,453.01424142857144
9400,452.93507714285715
9500,452.93145999999996
9600,452.93546285714285
9700,452.9300985714286
9800,452.9265028571428
9900,452.93104857142856
10000,452.93645999999995
10100,452.92203714285716
10200,452.78404428571423
10300,452.7889014285714
10400,452.69952714285716
10500,452.7012357142857
10700,452.69507857142855
10900,452.70027571428574
11000,452.5244171428571
11100,452.4493085714285
11200,452.3919985714286
11300,452.3940942857143
11500,452.39957714285714
11600,452.39446714285714
11700,452.3882642857143
11800,452.39336142857144
12000,452.30188142857145
12100,452.29796285714286
12200,452.30895
12300,451.7879414285714
12400,451.5290085714286
12500,451.5348985714286
12600,451.54102714285716
12700,451.54102571428575
12800,451.5465342857143
12900,451.53960714285716
13000,451.5431157142857
13100,451.54692000000006
13200,451.5426157142857
13300,451.6748028571429
13400,451.6411657142857
13500,451.6396457142857
13600,451.62635142857147
13700,451.6208685714286
13800,451.6310728571429
13900,451.6373757142857
14100,451.67065142857143
14200,451.6162614285714
14300,451.61767999999995
14400,451.61260142857145
14500,451.6153685714286
14800,451.61885571428564
14900,451.61211000000003
15000,451.61211000000003
15100,451.6297928571429
15200,451.6202557142857
15300,451.61792857142854
15400,451.6223357142857
15500,451.62015285714284
15700,451.6176985714286
15800,451.6216257142857
15900,451.63028142857144
16000,451.62989285714286
16200,451.6667042857143
16300,451.63261142857147
16400,451.61532714285715
16500,451.6149828571429
16600,451.61639
16700,451.62028142857145
16800,451.61733571428573
16900,451.61495285714284
17000,451.70396571428574
17100,451.71036999999995
17200,451.7163357142857
17300,451.7094885714286
17400,451.6195885714286
17500,451.5279614285714
17600,451.5324685714286
17700,451.52901
17800,451.5723842857143
17900,451.5382285714286
18000,451.53313142857144
18100,451.54061
18300,451.5267557142857
18400,451.5266285714286
18500,451.5278342857143
18600,451.5329285714286
18700,451.5267557142857
18800,451.5317257142857
18900,451.5329128571429
19000,451.5387842857143
19100,451.53492142857147
19200,451.5331714285714
19300,451.5332985714286
19400,451.53209285714286
19500,451.5357442857143
19600,451.56327142857145
19700,451.5326742857143
19800,451.61818714285715
19900,451.5329642857143
20000,451.52878285714286
20300,451.5286557142857
20400,451.5265414285714
20500,451.5265414285714
20600,451.53114714285715
20700,451.5302185714286
20800,451.5262742857143
20900,451.56954428571424
21000,451.52983142857147
21100,451.5313714285714
21200,450.6714728571429
21300,450.67811
21400,450.6702985714286
21600,450.6692185714286
21700,450.67826857142853
21800,450.7060885714286
21900,450.6741885714286
22000,450.66909142857145
22100,450.6730128571429
22200,450.6734
22300,450.6769342857143
22400,450.6773214285714
22500,450.67983571428573
22600,450.6781328571428
22700,450.67657142857144
22900,450.67826857142853
23000,450.6696357142857
23100,450.6684285714286
23200,450.67732000000007
23300,450.67732000000007
23400,450.6691228571429
23500,450.67814142857145
23600,450.66791571428575
23700,450.66791571428575
23800,450.6680428571429
23900,450.66909142857145
24000,450.6753957142857
24100,450.6743157142857
24200,450.67264857142857
24300,450.68087857142854
24400,450.66925
24500,450.6719642857143
24600,450.67434714285713
24700,450.6680428571429
24800,450.67706142857145
24900,450.67823714285714
25000,450.67235
25100,450.6719642857143
25200,450.67314
25300,450.67314
25400,450.6680428571429
25500,450.6719642857143
25600,450.67314
25700,450.6764742857143
25800,450.67957571428576
25900,450.67186
26000,450.66843000000006
26100,450.6761685714286
26200,450.6719642857143
26300,450.6735271428571
26400,450.6680428571429
26500,450.67862285714284
26600,450.6735271428571
26700,450.6714728571429
26800,450.6747028571429
26900,450.68166857142853
27000,450.68166857142853
27100,450.67042571428567
27200,450.67823714285714
27300,450.66960571428575
27500,450.67434714285713
27600,450.67706142857145
27700,450.6719642857143
27800,450.67314
27900,450.6719642857143
28000,450.6719642857143
28100,450.6769342857143
28200,450.68049285714284
28300,450.6714728571429
28400,450.6734
28500,450.6723514285714
28600,450.6719642857143
28700,450.67706142857145
28800,450.67314
29000,450.67186
29100,450.67729
29200,450.67657
29300,450.68049285714284
29500,450.6755228571428
29600,450.6680428571429
29800,450.6680428571429
29900,450.67434714285713
30000,450.6761685714286
30100,450.6730657142857
30200,450.6769557142857
30300,450.67555714285714
30400,450.67343
30500,450.6718371428572
30600,450.6696042857143
30700,450.6680428571429
30800,450.67314
30900,450.67352571428574
31000,450.67342142857143
31100,450.68202285714284
31200,450.67826857142853
31300,450.67706142857145
31400,450.6719642857143
31500,450.6719642857143
31600,450.66925
31700,450.67826857142853
31800,450.66925
31900,450.6719642857143
32000,450.67314
32100,450.67706142857145
32200,450.6719642857143
32300,450.6734
32400,450.67811
32500,450.6769342857143
32600,450.6718371428572
32700,450.67314
32800,450.6719642857143
33000,450.67706142857145
33100,450.66791571428575
33300,450.6680428571429
33400,450.66830285714286
33500,450.66830285714286
33600,450.6769342857143
33700,450.6718371428572
33800,450.66791571428575
33900,450.68088
34000,450.6718585714286
34100,450.6730657142857
34200,450.6769342857143
34300,450.6722242857143
34400,450.6734
34500,450.66830285714286
34600,450.6741885714286
34700,450.6702985714286
34800,450.6680428571429
34900,450.6719642857143
35000,450.67235
35100,450.6719642857143
35200,450.6719642857143
35300,450.67706142857145
35400,450.6719642857143
35500,450.6723514285714
35700,450.67317142857144
35800,450.6723514285714
35900,450.67317142857144
36000,450.6719642857143
36100,450.6692185714286
36200,450.67314
36300,450.67811
36400,450.6680428571429
36500,450.6719642857143
36600,450.6719642857143
36700,450.6719642857143
36800,450.6723514285714
36900,450.6735585714286
37000,450.6730442857143
37200,450.66843000000006
37300,450.67314
37400,450.67706142857145
37500,450.66881571428576
37600,450.67235
37700,450.67744857142856
37800,450.6680428571429
37900,450.6719642857143
38000,450.67706142857145
38100,450.6719642857143
38200,450.6680428571429
38300,450.6719642857143
38400,450.6680428571429
38600,450.6718371428572
38700,450.67314
38800,450.6680428571429
39000,450.6680428571429
39100,450.6680428571429
39200,450.67314
39300,450.6680428571429
39400,450.6680428571429
39500,450.67314
39600,450.6680428571429
39700,450.67314
39900,450.67352714285715
40000,450.66843000000006


==> data/add/p_s_values/4_1_3_sim_anneal_short.csv <==
cycle_count,energy_cost
0,464.61503000000005
100,481.37177
200,478.74747400000007
300,476.435341
400,475.048195
500,471.882212
600,471.11171299999995
800,468.34373099999993
900,466.497282
1000,465.834642
1200,464.2870239999999
1400,463.31044299999996
1500,462.29325400000005
1600,461.549901
1700,461.71953999999994
1800,461.67959899999994
1900,459.94865799999997
2100,458.88202600000005
2200,458.70161399999995
2400,458.081317
2500,458.113263
2600,457.806483
2700,457.89311299999997
2800,457.715283
2900,457.799249
3100,457.29389899999995
3300,457.28789900000004
3400,457.26676899999995
3500,457.35161099999993
3600,456.22375700000003
3700,456.236823
3800,456.005735
3900,456.03347799999995
4000,456.01128600000004
4100,455.998797
4200,455.853082
4300,455.73988799999995
4400,455.7972879999999
4500,455.5055730000001
4600,455.51756000000006
4700,455.29263499999996
4800,455.236841
4900,455.150472
5000,455.146343
5100,455.126075
5200,455.10493799999995
5300,455.220315
5500,455.155404
5600,455.05345400000004
5700,454.948002
5800,454.987859
6100,454.999763
6400,454.96342599999997
6600,454.96599299999997
6900,454.973511
7000,454.95882
7200,454.96822999999995
7300,455.01704500000005
7400,454.962093
7500,454.94105899999994
7600,454.920285
7700,454.9796979999999
7800,454.93829900000003
7900,454.958367
8100,454.623423
8200,454.558309
8300,454.532822
8400,454.5578419999999
8500,454.52847499999996
8600,454.52361899999994
8900,454.47806
9000,454.477239
9100,454.4630169999999
9200,454.44503299999997
9300,454.5025029999999
9400,454.45766999999995
9500,454.4587659999999
9600,454.4633319999999
9800,453.85633499999994
9900,453.61735200000004
10000,453.6186369999999
10100,453.61906600000003
10200,453.59571500000004
10300,453.617602
10400,453.60624800000005
10600,453.60289700000004
10700,453.63073
10800,453.11183600000004
10900,453.119333
11200,453.0926149999999
11300,453.0978349999999
11400,453.101375
11600,453.098776
11700,453.102089
11800,453.103457
11900,453.129564
12000,453.14874399999997
12100,453.129817
12200,453.1255789999999
12300,453.02257499999996
12500,453.02252200000004
12600,453.01935299999997
12700,453.0274069999999
12800,453.01915900000006
12900,453.02244899999994
13000,453.00987599999996
13100,452.99449999999996
13200,452.378527
13300,452.29430199999996
13400,452.32876699999997
13500,452.30527299999994
13700,452.290971
13800,452.30189599999994
13900,452.295824
14000,452.275087
14100,452.27817500000003
14200,452.26219899999995
14300,452.257911
14400,452.26266
14500,452.278823
14600,452.27122099999997
14700,452.257949
14800,452.250335
14900,452.248696
15000,452.251439
15100,452.252777
15200,452.24967200000003
15300,452.24967200000003
15600,452.24968
15700,452.27064899999993
15800,452.266019
15900,452.2454449999999
16000,452.287854
16100,452.28680199999997
16200,452.27143799999993
16300,452.28884200000005
16400,452.31701499999997
16500,452.27139
16600,452.255888
16700,452.26203599999997
16800,452.2655409999999
16900,452.25045799999987
17000,452.25816
17100,452.2583839999999
17200,452.28507599999995
17300,452.299845
17500,452.27441699999997
17600,452.25958599999996
17800,452.259506
18000,452.26863999999995
18100,452.263696
18300,452.280715
18400,452.278679
18500,452.27599899999996
18600,452.27580199999994
18700,452.267299
18800,452.2179749999999
18900,452.22305199999994
19000,452.2189770000001
19100,452.215528
19200,452.209151
19300,452.200919
19400,452.19174000000004
19500,452.1957769999999
19600,452.2116469999999
19700,452.205097
19800,452.212586
19900,452.23324699999995
20000,452.22076
20100,452.2174580000001
20200,452.2178400000001
20300,452.208714
20600,452.1936889999999
20700,452.192526
20900,452.19261499999993
21000,452.19693000000007
21200,452.209396
21300,452.21190000000007
21400,452.212768
21500,452.2139209999999
21600,452.21035300000005
21700,452.210225
21800,452.20794399999994
22000,452.20916
22100,452.195189
22200,452.19768000000005
22300,452.19729900000004
22500,452.19635
22600,452.197544
22700,452.20988199999994
22800,452.210146
22900,452.21186099999994
23000,452.1958849999999
23100,452.1956839999999
23200,452.1969660000001
23300,452.192317
23400,452.20051299999994
23500,452.199841
23600,452.2044469999999
23700,452.19261499999993
23800,452.19183400000003
23900,452.19275799999997
24000,452.19184299999995
24100,452.203147
24200,452.20228700000007
24400,452.20112499999993
24500,452.20538500000004
24600,452.19916799999993
24700,452.1985059999999
24800,452.1995789999999
24900,452.19801499999994
25000,452.199533
25100,452.1992549999999
25200,452.20944099999997
25300,452.20647800000006
25400,452.20434000000006
25500,452.19253399999997
25600,452.189244
25700,452.1872229999999
25800,452.19810400000006
25900,452.20361599999995
26000,452.188975
26100,452.19503000000003
26200,452.20370500000007
26300,452.19357199999996
26500,452.19826699999993
26600,452.19482800000003
26700,452.188296
26800,452.188207
26900,452.191078
27000,452.19482800000003
27100,452.19722999999993
27200,452.191078
27300,452.19265099999996
27400,452.1880090000001
27500,452.18694500000004
27600,452.188018
27700,452.19395299999996
27800,452.188018
27900,452.1868559999999
28100,452.1868559999999
28200,452.1899159999999
28300,452.19693000000007
28400,452.208087
28500,452.199179
28800,452.1868559999999
28900,452.191461
29000,452.18833099999995
29100,452.19148000000007
29200,452.19331
29300,452.19317200000006
29600,452.1879289999999
29700,452.190424
29800,452.1924069999999
29900,452.193087
30000,452.197186
30100,452.19194
30200,451.58783800000003
30300,451.591102
30400,451.58755999999994
30500,451.60384300000004
30600,451.604696
30700,451.60349399999996
30800,451.6011279999999
30900,451.59321299999993
31000,451.593857
31100,451.593102
31300,451.5962149999999
31400,451.59727899999996
31500,451.6010119999999
31600,451.59626800000007
31700,451.5960789999999
31800,451.59581799999995
31900,451.59697099999994
32000,451.59235499999994
32100,451.59618
32200,451.59021799999994
32300,451.591907
32400,451.59098300000005
32500,451.587069
32600,451.58600499999994
32700,451.58600499999994
32800,451.58600399999995
33000,451.587749
33100,451.587167
33200,451.58849599999996
33300,451.58849599999996
33400,451.58945299999993
33500,451.5870510000001
33600,451.58715799999993
33900,451.58715799999993
34000,451.58600499999994
34100,451.58600499999994
34200,451.58600499999994
34300,451.58640699999995
34400,451.58755999999994
34500,451.58715799999993
34600,451.58668500000005
34700,451.5875690000001
34800,451.58715799999993
34900,451.587471
35000,451.58747999999997
35100,451.58600499999994
35200,451.589838
35300,451.58743599999997
35400,451.58743599999997
35500,451.5885099999999
35600,451.59176399999996
35700,451.58600499999994
35800,451.590726
35900,451.592094
36000,451.5891890000001
36100,451.5870510000001
36200,451.587364
36300,451.5864959999999
36400,451.5864959999999
36500,451.590321
36600,451.590321
36700,451.5864959999999
36800,451.5874529999999
36900,451.5874529999999
37000,451.5864959999999
37100,451.5864959999999
37200,451.5864959999999
37400,451.5864959999999
37500,451.5937389999999
37600,451.5864959999999
37700,451.590064
37800,451.5864959999999
37900,451.586774
38000,451.586774
38100,451.5864959999999
38200,451.5864959999999
38300,451.5864959999999
38500,451.5864959999999
38600,451.5864959999999
38700,451.5864959999999
38800,451.5864959999999
38900,451.5864959999999
39000,451.5864959999999
39200,451.5864959999999
39300,451.586774
39400,451.586774
39500,451.586774
39600,451.586774
39800,451.586774
39900,451.586774
40000,451.586774


==> data/add/p_s_values/4_7_3_sim_anneal_short.csv <==
cycle_count,energy_cost
0,464.61503
100,478.03773428571424
200,471.28676428571424
300,469.4704642857143
400,467.06012428571427
600,466.5605142857143
700,463.78311714285707
800,463.98263714285713
900,461.7430371428572
1000,461.2401728571428
1200,461.3023
1300,459.96945571428574
1400,459.06601
1600,457.50565000000006
1800,457.32574285714287
1900,457.24428428571434
2000,457.3023042857143
2100,456.7248957142857
2200,455.5895657142857
2300,455.7572585714285
2400,455.23167142857136
2500,455.9947785714286
2600,454.99831571428564
2700,455.26857000000007
2800,454.93920857142854
2900,454.9712685714285
3000,455.36569000000003
3100,454.75924857142854
3200,455.0613514285714
3300,454.7120828571428
3500,454.7892557142858
3600,454.6603571428572
3700,454.78766428571424
3800,454.7856957142858
3900,454.7199342857144
4000,454.27363428571437
4100,454.23736428571425
4200,454.33538142857145
4300,454.37344285714283
4400,454.51324285714276
4500,454.3530571428572
4600,454.52944714285707
4700,454.43883000000005
4900,454.38367000000005
5000,454.39491
5200,454.34490714285715
5300,451.85522
5400,451.85345
5600,451.78638714285717
5700,451.55238285714285
5800,451.48327714285705
5900,450.99215571428573
6000,450.94634857142853
6100,450.6545028571428
6200,450.7927342857143
6300,450.80098428571426
6400,450.8548471428572
6500,450.49008571428567
6600,450.5904614285715
6700,450.6355528571427
6800,450.66243428571426
6900,450.32918
7000,450.30482
7100,450.46830857142857
7200,450.36885571428564
7300,450.33549428571416
7400,450.3173857142857
7500,450.30095857142857
7600,450.34521857142863
7700,450.33277
7800,450.37406428571427
7900,450.35123857142855
8000,450.33763
8100,450.4085285714286
8200,450.3760928571429
8300,450.2586271428571
8400,450.39270714285715
8500,450.32791
8600,450.2211142857142
8700,450.28151999999994
8800,450.2659942857143
9000,449.5170371428571
9100,449.5158328571428
9200,449.51808142857135
9300,449.44556
9500,449.49640285714287
9600,449.48160285714283
9700,449.51114428571424
9800,449.42515142857144
9900,449.50041428571427
10000,449.62753142857144
10300,449.49622571428574
10400,449.46009999999995
10500,449.4987414285714
10600,449.51235285714284
10700,449.50565857142857
10900,448.54954
11000,448.6542814285714
11100,447.99762
11200,447.91284142857137
11300,447.91763857142854
11400,447.99004285714284
11500,447.9396857142857
11600,447.9213585714286
11700,448.03376857142854
11800,448.04641714285714
11900,448.0297414285714
12000,448.0229057142857
12200,447.9873071428571
12300,447.97156428571424
12400,447.96958571428564
12500,447.95020714285704
12600,447.97469
12700,447.9448442857142
12800,447.92782142857146
12900,447.95249571428565
13000,447.94570285714286
13100,447.9178871428571
13300,447.96464714285713
13400,447.9274928571429
13500,447.92647285714287
13600,447.91546857142856
13700,447.9224585714286
13900,447.9831814285714
14000,447.98171857142853
14100,447.98257142857136
14200,447.9384957142857
14300,447.91563428571425
14400,447.9875342857143
14500,448.0176842857142
14600,447.9636157142857
14700,447.97594857142855
14800,447.95226999999994
14900,447.90451142857137
15000,447.92837142857144
15100,447.9533614285714
15300,447.96902857142857
15400,447.9800071428571
15600,447.9933014285713
15700,448.00210714285714
15800,447.9609442857142
15900,447.9682485714285
16000,447.9408785714285
16100,447.9123271428571
16200,447.91229857142855
16300,447.8615842857143
16400,447.8348242857142
16500,447.8450057142857
16700,447.83240714285705
16800,447.8340514285714
17000,447.84023142857137
17100,447.8407585714285
17200,447.8334642857143
17300,447.8280199999999
17400,447.8431799999999
17500,447.8383428571428
17600,447.83708999999993
17700,447.83589428571423
17800,447.84810714285715
17900,447.8718614285714
18000,447.84096285714276
18100,447.8723414285714
18200,447.86133714285705
18300,447.86848
18400,447.86848
18500,447.8694442857142
18600,447.89560571428564
18700,447.85747571428567
18800,447.87175285714284
18900,447.8674142857143
19000,447.8847328571428
19100,447.8637271428571
19200,447.8350928571428
19300,447.83055142857137
19400,447.8682942857143
19500,447.88017571428566
19600,447.8637271428571
19700,447.8596228571428
19800,447.8549399999999
19900,447.8594814285713
20000,447.8465099999999
20100,447.8691714285714
20200,447.8411042857142
20300,447.83908999999994
20600,447.8367085714285
20700,447.8329485714285
20800,447.8321499999999
20900,447.8427185714285
21000,447.83627999999993
21100,447.84028142857136
21200,447.8461914285714
21300,447.8350457142856
21400,447.8358685714285
21500,447.8294614285714
21600,447.8528299999999
21800,447.8460757142857
22100,447.83589428571423
22300,447.84774142857134
22400,447.85406285714276
22600,447.8560728571428
22700,447.8417342857142
22800,447.84023142857137
22900,447.84235714285705
23000,447.8297057142857
23100,447.8498471428571
23200,447.8510557142857
23300,447.8781571428571
23400,447.8905228571428
23500,447.83545857142855
23600,447.83426999999995
23700,447.84527428571425
23800,447.85414571428566
23900,447.8552371428571
24100,447.8281114285714
24200,447.8281114285714
24300,447.83137428571416
24400,447.8430342857142
24500,447.8350671428571
24600,447.8585785714285
24700,447.83520857142855
24800,447.8712271428571
25000,447.8306685714285
25100,447.82904999999994
25200,447.8294342857142
25300,447.8565599999999
25400,447.8292928571428
25500,447.8280857142857
25600,447.8254585714285
25700,447.8294599999999
25800,447.8302571428571
25900,447.8282271428571
26100,447.8392314285714
26200,447.8392314285714
26300,447.83332142857137
26400,447.8282528571428
26600,447.8412614285714
26700,447.8404642857143
26800,447.8416728571428
26900,447.8416728571428
27000,447.8345285714285
27100,447.83559999999994
27200,447.8465785714285
27300,447.8282528571428
27400,447.83332142857137
27500,447.8282528571428
27600,447.84701428571424
27700,447.8314185714285
27800,447.84981714285715
27900,447.85907
28000,447.8298728571428
28100,447.8298728571428
28200,447.8480657142857
28300,447.8527742857142
28400,447.8582728571428
28600,447.89982571428567
28700,447.85246571428564
28800,447.84712714285706
28900,447.8341414285714
29000,447.8294599999999
29100,447.8306671428571
29200,447.8416714285714
29300,447.8636114285714
29400,447.8572899999999
29500,447.87851428571423
29600,447.8489042857142
29700,447.82904999999994
29800,447.8294614285714
29900,447.8243671428571
30000,447.8282271428571
30100,447.8407342857142
30200,447.8478585714285
30300,447.85379428571423
30400,447.8294342857142
30500,447.8365785714285
30600,447.8305271428571
30700,447.8203657142857
30800,447.8205071428571
30900,447.8250485714285
31000,447.83890571428566
31200,447.82904999999994
31300,447.8290757142857
31400,447.82904999999994
31500,447.8351871428571
31600,447.84029714285714
31700,447.86319999999995
31800,447.8570414285714
31900,447.8392314285714
32000,447.8525614285714
32100,447.8408771428571
32200,447.84005428571425
32300,447.8243671428571
32400,447.82931999999994
32500,447.82422571428566
32600,447.8367171428571
32700,447.83118571428565
32800,447.8203657142857
32900,447.82890857142854
33100,447.8255742857142
33300,447.8266657142857
33400,447.83052571428567
33500,447.83657857142856
33600,447.82904999999994
33800,447.8203657142857
34100,447.8205071428571
34200,447.8282271428571
34300,447.82893428571424
34400,447.83545857142855
34500,447.83603571428563
34600,447.8217142857142
34700,447.8325371428571
34800,447.83361428571425
34900,447.8285228571428
35000,447.8236985714285
35100,447.8217142857142
35200,447.8320085714285
35300,447.8205071428571
35400,447.8327185714285
35500,447.8387171428571
35600,447.8393828571428
35700,447.8395242857142
35800,447.8318799999999
35900,447.8334728571428
36000,447.8273128571428
36100,447.82422571428566
36200,447.83118571428565
36300,447.8358685714285
36400,447.83390999999995
36500,447.8332028571428
36600,447.8801157142857
36800,447.84502999999995
36900,447.8281357142856
37000,447.8273128571428
37100,447.82769999999994
37200,447.83240714285705
37300,447.8293428571428
37400,447.8332299999999
37600,447.8395271428571
37700,447.8328185714285
38000,447.8340257142857
38100,447.83388428571425
38300,447.8340257142857
38400,447.82920142857137
38500,447.83388428571425
38600,447.8279942857142
38700,447.83388428571425
38800,447.8436814285714
38900,447.84285857142856
39000,447.8281357142856
39100,447.82920142857137
39200,447.8281357142856
39300,447.8279942857142
39400,447.8281357142856
39500,447.8279942857142
39600,447.8320085714285
39700,447.8320085714285
39800,447.8320085714285
39900,447.8279942857142
40000,447.8279942857142


==> data/add/p_s_values/5_1_3_sim_anneal_short.csv <==
cycle_count,energy_cost
0,464.61503000000005
100,493.98359600000003
400,488.050968
500,481.136189
800,479.270116
900,480.57301399999994
1000,477.56164899999993
1100,476.887115
1300,474.89499799999993
1400,474.81046299999997
1500,474.141802
1700,470.248819
1900,471.71763
2000,469.98687199999995
2100,470.704702
2200,469.590899
2300,468.6378189999999
2400,469.457964
2500,469.86037400000004
2600,469.40077900000006
2700,467.381321
2800,468.79046099999994
2900,467.33036000000004
3000,466.80524299999996
3100,466.2032539999999
3200,466.01076699999993
3300,466.29266099999995
3400,465.020652
3500,463.844715
3600,464.072818
3800,462.756303
3900,462.41453299999995
4000,461.083332
4100,461.646735
4200,461.75790099999995
4300,461.42158
4400,460.96940800000004
4500,461.0586160000001
4600,460.51467299999996
4700,460.5346999999999
4800,460.66731200000004
4900,461.068431
5000,460.337137
5100,460.496532
5200,460.8210899999999
5400,460.78277700000007
5500,460.212639
5600,460.2013989999999
5700,460.38783700000005
5800,460.415114
5900,460.50412000000006
6000,460.339186
6100,460.35599599999995
6300,460.254962
6500,460.60105400000003
6600,460.578815
6700,460.344017
6900,460.58314200000007
7100,460.392713
7200,460.79495499999996
7300,460.63684600000005
7400,460.7368890000001
7500,460.65174400000006
7600,460.65597399999996
7700,460.60671299999996
7800,460.805686
7900,460.722167
8000,460.84345900000005
8100,460.87248600000004
8200,460.84917800000005
8300,460.81065900000004
8400,460.917697
8500,460.6644
8800,460.765385
8900,460.78807700000004
9000,460.929165
9100,460.5142599999999
9200,460.491511
9400,460.508684
9500,460.61619500000006
9600,460.55120900000003
9700,460.73388800000004
9900,460.12134299999997
10000,460.06568500000003
10200,459.8103669999999
10400,459.84160499999996
10500,459.87398999999994
10600,459.7944600000001
10700,459.44239099999993
10800,459.378554
10900,459.52315600000003
11000,459.44500200000004
11100,459.502034
11200,459.46443
11300,459.186715
11400,459.13743700000003
11500,459.20191800000003
11600,458.78336
11700,458.86199999999997
11900,458.82961800000004
12000,458.845529
12100,458.884273
12200,458.78000999999995
12300,458.900543
12400,458.7438819999999
12700,458.74317199999996
12800,458.66589400000004
12900,458.67668000000003
13000,458.69433200000003
13100,458.675457
13200,458.73039800000004
13300,458.748636
13400,458.792311
13500,458.71106199999997
13600,458.661927
13700,458.69501499999996
13800,458.72241999999994
13900,458.602931
14100,458.598713
14200,458.622065
14300,458.6182360000001
14400,458.63541599999996
14500,458.73676700000004
14600,458.647344
14700,458.75634400000007
14800,458.678463
14900,458.657805
15000,458.60902100000004
15200,458.74601900000005
15300,458.70279600000003
15400,458.63482000000005
15500,458.61380500000007
15700,458.62912800000004
15900,458.692051
16100,458.67734800000005
16200,458.6793700000001
16300,458.65379
16400,458.712215
16500,458.651404
16600,458.6082990000001
16800,458.592537
17100,458.66629200000006
17200,458.7796620000001
17300,458.65735800000004
17400,458.63546699999995
17500,458.643681
17600,458.61693
17700,458.7079070000001
17800,458.596874
17900,458.5187690000001
18100,458.5434540000001
18200,458.50742
18300,458.527183
18400,458.41710200000006
18500,458.42656100000005
18800,458.418811
19000,458.31387300000006
19100,458.32248300000003
19200,458.19369400000005
19300,458.147585
19400,458.12072900000004
19500,458.10627300000004
19600,458.105993
19800,458.141975
19900,458.13471799999996
20000,458.1438160000001
20100,458.1487660000001
20200,458.104935
20300,458.12038
20400,458.21242
20500,458.20837900000004
20600,458.10532600000005
20700,458.10463100000004
20800,458.104172
20900,458.10094
21000,458.10389999999995
21100,458.15168200000005
21200,458.100824
21300,458.14283800000004
21400,458.112331
21500,458.129959
21600,458.11343999999997
21700,458.101829
21800,458.13750200000004
21900,458.09498700000006
22000,458.14735599999995
22100,458.12520400000005
22300,457.910719
22400,457.93137400000006
22500,457.82455600000003
22600,457.86104000000006
22800,457.836298
22900,457.8425660000001
23000,457.80698
23100,457.80887700000005
23200,457.81364199999996
23300,457.81675700000005
23400,457.8050710000001
23500,457.8319810000001
23600,457.82639900000004
23900,457.812958
24000,457.83169200000003
24100,457.81636800000007
24200,457.81694
24300,457.843381
24400,457.79737300000005
24500,457.8056630000001
24600,457.7908520000001
24700,457.78786100000013
24800,457.766482
24900,457.8048880000001
25000,457.77919
25100,457.814261
25200,457.80001599999997
25300,457.798975
25400,457.795111
25500,457.810058
25600,457.801572
25700,457.79582200000016
25800,457.816271
25900,457.79208000000006
26100,457.801145
26200,457.799374
26300,457.79256699999996
26400,457.80457400000006
26500,457.79208
26600,457.78896999999995
26700,457.7879489999999
26800,457.39976799999994
26900,457.3872370000001
27000,457.385473
27200,457.390693
27300,457.3934950000001
27400,457.402848
27500,457.3879100000001
27600,457.403353
27700,457.4010200000001
27800,457.405684
27900,457.40677900000003
28000,457.38299500000005
28100,457.38643600000006
28200,457.38532400000014
28300,457.3982650000001
28400,457.3807670000001
28500,457.39425900000003
28600,457.411012
28700,457.445658
28800,457.4343400000001
28900,457.42656800000003
29000,457.44017299999996
29100,457.41228500000005
29200,457.428323
29300,457.420259
29400,457.4281940000001
29500,457.42347800000005
29600,457.4326050000001
29700,457.394216
29800,457.39131100000003
30000,457.39041700000007
30100,457.39962
30200,457.393475
30300,457.395746
30400,457.39632
30500,457.38809700000013
30600,457.40056599999997
30700,457.431144
30800,457.43013
30900,457.4065140000001
31000,457.40371000000005
31100,457.40853400000003
31200,457.407669
31300,457.400032
31400,457.39989
31500,457.39963800000004
31600,457.413613
31700,457.399621
31800,457.407316
31900,457.419685
32000,457.392155
32100,457.40398500000003
32300,457.39937900000007
32500,457.3850270000001
32600,457.393175
32700,457.39693500000004
32800,457.37501499999996
32900,457.39191600000004
33000,457.38460100000003
33100,457.38355199999995
33200,457.38447600000006
33300,457.374991
33400,457.37292700000006
33500,457.373196
33600,457.38835800000004
33700,457.3718060000001
33800,457.38745500000005
33900,457.37975300000005
34000,457.37509
34100,457.376072
34200,457.37409400000007
34300,457.37978400000003
34400,457.3748790000001
34500,457.3744020000001
34600,457.38237300000003
34700,457.383698
34800,457.38418600000006
34900,457.37664800000005
35000,457.38298700000007
35100,457.3836670000002
35200,457.370626
35300,457.37080000000014
35400,457.37014200000004
35500,457.377422
35600,457.37929600000007
35800,457.37133600000004
35900,457.38363
36100,457.37557400000003
36300,457.381665
36400,457.38853900000004
36500,457.38324300000005
36600,457.3833520000001
36700,457.38025500000003
36800,457.3833520000001
36900,457.3793910000001
37000,457.37825700000013
37100,457.36908700000015
37300,457.3697010000001
37400,457.3666370000001
37500,457.37049000000013
37600,457.37129300000004
37700,457.3708340000001
37800,457.3708520000001
37900,457.3708520000001
38000,457.371641
38100,457.370448
38200,457.370448
38400,457.370718
38500,457.3707990000001
38600,457.3708160000001
38700,457.37071700000007
38800,457.37156100000004
39000,457.37137200000006
39100,457.37110300000006
39300,457.37248500000004
39400,457.37169600000004
39500,457.3716780000001
39600,457.3716780000001
39700,457.37169600000004
39800,457.37169600000004
39900,457.37169600000004
40000,457.37169600000004


==> data/add/p_s_values/5_7_3_sim_anneal_short.csv <==
cycle_count,energy_cost
0,464.61503
200,481.8125942857142
300,477.08622
700,479.08432285714287
800,478.34960714285717
900,474.04453571428576
1100,471.28290285714286
1200,469.1481142857143
1400,468.78615142857143
1500,470.46219428571425
1600,470.72985
2000,471.19568142857145
2200,471.51250142857145
2400,469.61179
2500,467.39750000000004
2600,467.6267828571428
2700,467.88334285714285
2800,468.15399571428577
2900,467.7327971428571
3000,466.84983142857135
3400,465.0072871428571
3500,465.6434514285714
3600,465.25059714285715
3900,465.36586857142856
4100,464.29519285714287
4300,463.6231000000001
4500,463.86971
4800,461.8700557142857
4900,462.31560571428565
5200,462.2989314285714
5300,462.3605542857143
5500,462.1745757142857
5700,461.4632642857143
5800,462.8469328571429
5900,463.33725000000004
6100,461.7084628571428
6200,461.5590957142857
6300,459.2803114285715
6400,459.9188628571429
6500,459.70835142857135
6600,459.7656771428571
6700,459.12543999999997
6800,458.6794614285714
6900,458.82503142857144
7000,458.95225999999997
7200,458.80877571428573
7300,459.7881757142857
7400,459.2009885714286
7500,459.3699328571429
7600,459.02211428571417
7800,458.97385285714284
8000,459.54242000000005
8100,458.78941857142854
8300,459.21021142857137
8500,458.57025999999996
8600,458.96828857142856
8700,459.0060328571429
8900,458.53641000000005
9000,458.61702428571425
9200,458.6248657142857
9300,459.0085442857143
9400,458.6384471428572
9500,458.2652414285714
9700,458.2394628571428
9800,458.21866857142857
9900,458.6270571428571
10200,458.15869857142854
10300,458.0811742857143
10400,457.85781285714285
10500,457.94513
10800,457.95648571428563
11300,457.8236385714285
11400,457.97529
11500,458.26752428571433
11600,457.98297142857143
11700,458.17072285714283
11800,458.22923571428566
11900,458.0972371428572
12100,457.9191842857143
12500,457.9103457142857
12700,457.9595785714286
12800,457.4241771428572
13000,457.44378285714293
13100,457.4731385714286
13200,457.34306857142855
13300,457.2380214285714
13500,457.2205671428572
13700,457.43753857142866
13800,457.4941285714285
14300,457.24097714285716
14400,457.50988571428564
14500,457.2602914285714
14600,457.25852285714285
14700,457.29960428571434
14800,457.18372571428574
14900,457.0348685714286
15000,457.15995142857133
15100,457.1301942857143
15300,457.4584514285715
15600,457.1089714285714
15700,457.13944285714285
15800,457.1269228571428
15900,457.0961842857143
16000,457.04402571428574
16100,457.0544342857142
16200,456.3706128571428
16300,456.3714642857143
16400,456.3644357142858
16500,455.71811999999994
16600,455.6332771428571
16700,455.6108657142857
16800,455.6880557142857
16900,455.5888971428571
17300,455.60645999999997
17500,455.62955
17700,455.59632714285715
17800,455.49127000000004
17900,455.4889028571429
18000,454.7523942857143
18100,454.76860714285715
18200,454.8770242857143
18300,454.9657171428571
18400,454.82216999999997
18500,454.7744528571429
18600,454.94228571428573
18700,454.6633285714285
18800,454.6577842857143
18900,454.69044857142853
19000,454.68627857142855
19100,454.6740885714285
19200,454.6681442857143
19300,454.69979142857136
19500,454.86373428571426
19700,454.84696142857143
19800,454.88779142857146
19900,455.0776942857143
20100,454.7518228571428
20200,454.68382857142853
20400,454.39689142857145
20600,454.37313428571423
20700,454.2227685714286
20800,454.2505657142857
21000,454.2438328571428
21100,454.2380271428572
21200,454.3525557142857
21300,454.29876
21400,454.31796
21500,454.3269928571429
21600,454.45264142857144
21800,454.4758442857143
21900,454.4474957142857
22100,454.28638857142863
22400,454.4264742857143
22500,454.3185771428571
22600,454.23076
22700,454.21694285714284
22900,454.22507428571424
23100,454.37140857142856
23200,454.32280857142854
23300,454.3504414285714
23400,454.37507142857146
23500,454.2421228571429
23600,454.2303357142858
23700,454.2551214285714
23800,454.2516785714286
23900,454.25245714285717
24000,454.21211714285715
24100,454.2388357142857
24200,454.32773
24300,454.2643371428572
24400,454.2379785714285
24500,454.2536185714286
24600,454.36558857142853
24700,454.22835714285713
24900,454.40773
25000,454.36947142857144
25100,454.36550285714287
25200,454.36457285714283
25300,454.34828999999996
25400,454.2937485714286
25500,454.19814285714284
25600,454.2207714285714
25700,454.19154285714285
25900,454.2075585714286
26000,454.21486999999996
26200,454.2164728571429
26300,454.20687428571426
26500,454.42578714285713
26600,454.33232571428573
26700,454.3376728571429
26800,454.34504571428573
26900,454.3111971428571
27000,454.32458571428566
27100,454.1868371428572
27200,454.18491
27300,454.20566999999994
27400,454.1860028571428
27600,454.17499
27700,454.18680571428564
27800,454.1906942857143
27900,454.19272571428564
28000,454.27582714285717
28100,454.29846428571426
28200,454.29877285714286
28300,454.3042728571428
28400,454.2996900000001
28500,454.2972028571429
28600,454.31811714285715
28700,454.30566142857145
28900,454.2857042857143
29000,454.25474428571425
29100,454.19881999999996
29200,454.20691857142856
29300,454.2015414285715
29400,454.2324914285714
29500,454.19442285714285
29600,454.21138714285706
29700,454.2146657142857
29800,454.21134714285716
29900,454.1763628571428
30000,454.18409714285707
30300,454.22434285714286
30400,454.2261042857143
30500,454.22420142857146
30600,454.21232000000003
30700,454.2272271428571
30900,454.2248757142857
31000,454.2124957142857
31100,454.2187242857143
31200,454.1839214285714
31400,454.2181314285714
31500,454.24473857142857
31600,454.21392
31700,454.2407214285714
31800,454.20930000000004
31900,454.25545142857146
32000,454.23851999999994
32100,454.20953999999995
32300,454.21034142857144
32500,454.2376814285714
32600,454.2131514285714
32700,454.22868714285715
32800,454.2386814285714
32900,454.2354814285714
33000,454.2352442857142
33100,454.2169242857143
33200,454.2256657142857
33300,454.2190985714286
33400,454.2246585714286
33500,454.22077285714283
33700,454.22900428571427
33800,454.19478857142855
33900,454.2062085714286
34000,454.19680999999997
34100,454.2208642857143
34200,454.32101142857147
34300,454.2078314285714
34400,454.2491757142857
34800,454.2315357142857
34900,454.2203971428571
35000,454.22856714285723
35100,454.1857971428572
35400,454.21128285714286
35500,454.20436428571423
35700,454.1943871428571
35800,454.20829571428567
35900,454.1885342857143
36000,454.18151714285716
36100,454.2038742857143
36200,454.18431999999996
36300,454.21889714285714
36400,454.20468999999997
36500,454.2193485714286
36600,454.2132857142857
36700,454.18307428571427
36800,454.24349571428576
36900,454.24375428571426
37100,454.2259757142857
37200,454.22722571428574
37300,454.2028257142857
37400,454.2138614285714
37500,454.20868714285723
37600,454.21993857142854
37700,454.1980171428571
37900,454.18895142857144
38000,454.2151971428571
38200,454.2014371428572
38300,454.18030428571427
38400,454.2031742857143
38500,454.2019171428572
38600,454.1950028571428
38800,454.1949628571429
39000,454.19617714285715
39100,454.19401571428574
39200,454.18119571428576
39300,454.1919
39400,454.19297857142857
39500,454.17811428571434
39600,454.19480000000004
39700,454.20151285714286
39800,454.17843142857146
39900,454.17773428571434
40000,454.17811714285716


==> data/add/p_s_values/6_1_3_sim_anneal_short.csv <==
cycle_count,energy_cost
0,522.636182
100,582.702271
700,574.616234
1000,569.745946
1400,571.2306729999999
1900,577.231723
2000,569.118446
2300,567.641402
2400,571.5356889999999
2800,572.003687
2900,569.819322
3000,566.7310049999999
3200,563.539709
3400,559.08585
3500,556.935222
3800,559.6870839999999
3900,557.955944
4000,559.068623
4400,557.881545
4600,556.3389090000001
5100,554.015186
5300,555.4810530000001
5900,555.370314
6300,559.723002
6400,554.984977
6500,554.6011139999999
6600,554.4665559999999
6700,553.5947269999999
6800,553.0100859999999
7000,553.295748
7100,553.246728
7400,552.1793419999999
7500,552.671018
7700,549.275918
8000,548.7187329999999
8300,548.4381619999999
8500,548.10289
8600,549.8224899999999
9100,552.1620819999999
9400,548.2804229999999
9500,549.4321779999999
9600,549.5390179999999
9800,549.054531
10100,548.950382
10500,547.299627
10600,549.057677
10800,548.640691
11000,547.886123
11300,545.016758
11500,543.364395
11600,545.6473560000001
11900,543.8184130000002
12000,545.034094
12100,545.0595850000001
12200,544.6706750000001
12300,544.2775530000001
12400,544.147772
13000,545.1777910000001
13200,545.9307839999999
13600,544.686477
13700,543.833525
13800,543.3199970000001
13900,544.0213510000001
14000,543.314911
14200,542.6634120000001
14300,542.5409360000001
14400,542.3001360000001
14500,541.19271
14700,543.0404099999998
15000,543.2367120000001
15200,542.39123
15300,542.5595040000002
15400,540.6610229999999
15500,540.5605659999999
15600,542.3721870000002
15800,540.7055130000001
16000,542.4095799999998
16100,542.2470290000001
16300,541.167017
16500,541.205668
16700,541.38348
16800,541.065182
17000,541.398329
17100,540.499151
17300,539.60816
17600,540.2413339999999
17800,540.078084
17900,539.861097
18000,539.851754
18100,539.560433
18300,540.726628
18400,539.667613
18700,540.060342
18900,540.770901
19000,540.8590919999999
19100,540.7476239999999
19300,541.332169
19700,541.165581
19900,540.0594229999999
20100,540.9571109999999
20200,540.0895859999999
20300,539.907033
20500,539.883552
20600,540.71471
20700,540.6100549999999
21200,540.084902
21300,540.062305
21400,540.4174370000001
21500,540.4645459999999
21600,540.135035
21700,539.6264100000001
21800,539.59499
21900,539.5662110000001
22000,539.412428
22100,540.019511
22200,539.218836
22300,539.5376550000001
22600,540.1489329999999
22700,539.4204819999999
22800,538.4452180000001
23200,538.7015269999999
23300,538.6567759999999
23400,539.209727
23500,538.6356370000001
23700,538.626795
23800,538.996022
23900,538.767285
24000,538.295897
24100,538.430586
24300,538.3605620000001
24400,537.961219
24500,538.23491
24600,538.036098
24700,537.992083
24900,538.315548
25000,538.4483799999999
25100,537.99812
25200,537.965887
25300,538.803514
25400,538.5979930000001
25500,538.759036
25600,538.4074840000001
25800,538.176514
25900,537.896724
26000,538.131854
26100,538.136853
26200,537.9236709999999
26300,537.9877660000001
26400,538.446284
26500,538.2097799999999
26600,538.577594
26700,538.037062
26900,537.6758499999999
27100,537.388793
27200,537.4388430000001
27300,537.1988269999999
27500,537.795973
27600,537.8686779999999
27700,538.059009
27800,538.205134
27900,537.429277
28000,537.502078
28100,537.7179820000001
28200,537.3693300000001
28400,537.289798
28600,537.522227
29000,537.3580300000001
29100,537.3055029999999
29300,537.324828
29500,537.3583759999999
29600,537.643497
29700,537.467589
29900,537.445404
30000,537.7653619999999
30100,537.6287830000001
30200,537.257995
30300,537.3479259999999
30400,537.070533
30500,537.059364
30600,537.045453
31000,537.197152
31100,537.114021
31300,537.124946
31500,537.2941050000001
31600,537.1709
31700,537.3066090000001
31800,537.405717
31900,537.228042
32000,537.0227520000001
32200,537.107896
32300,537.1955240000001
32400,537.240073
32500,537.556398
32700,537.2730770000001
32800,537.407432
32900,537.214831
33000,537.109709
33100,537.054518
33200,536.9711570000001
33300,537.121382
33400,537.4723609999999
33500,537.2556870000001
33600,537.07518
33700,537.188815
33800,537.480393
33900,537.255766
34000,537.264436
34100,537.224132
34200,537.42989
34300,537.443423
34500,537.4157429999999
34900,537.323142
35100,537.028154
35200,537.030046
35400,537.245417
35700,537.031189
35900,536.8122780000001
36000,536.953442
36100,536.813192
36200,536.975492
36300,536.7601509999998
36600,536.909307
36700,536.960294
36800,536.946364
37000,536.9340109999999
37100,536.8667419999999
37200,536.7679439999999
37400,536.906445
37500,536.8116110000001
37600,536.938591
37700,536.8590549999999
37800,536.8580059999999
37900,536.756662
38000,536.731708
38100,536.890945
38200,536.7908140000001
38400,536.813929
38500,537.274893
38600,536.994469
38700,537.01463
39000,536.592112
39200,536.8892969999999
39300,536.6361939999999
39400,536.726496
39500,536.593847
39600,536.5794360000001
39800,536.5135160000001
39900,536.6104680000001


==> data/add/p_s_values/6_7_3_sim_anneal_short.csv <==
cycle_count,energy_cost
0,464.61503
200,492.1986257142857
500,493.6426985714285
600,491.31273714285715
1100,493.8782771428572
1200,492.9774214285714
1500,485.85643142857145
1700,487.12594571428565
1900,488.81254142857136
2000,487.9411071428571
2200,485.15485714285717
2700,486.38385285714287
3000,482.6920228571429
3100,482.06021142857145
3300,483.1713099999999
3700,480.2763228571429
3900,480.0943628571429
4100,479.1335042857143
4400,477.44124142857135
4500,477.20304714285714
5300,476.78615142857143
5400,477.8455814285714
5500,477.59410285714284
5600,477.98653
5700,479.3439185714286
6000,477.4139314285714
6300,476.59184714285715
6700,478.69035142857143
7000,475.6073271428572
7100,475.3973514285714
7200,474.1851371428572
7500,471.8840757142857
7600,474.07892285714286
7700,473.87358
7900,473.93962142857146
8100,473.5416328571428
8200,473.1311614285714
8600,473.66383
8700,473.0775742857143
9000,476.44663142857144
9300,473.74663714285714
9400,473.9684385714286
9500,472.9354657142857
9900,473.1277
10000,473.0334828571428
10300,472.89847
10500,472.14279
10700,473.16766857142846
11000,473.3320685714286
11200,471.97246571428576
11500,473.24491142857147
11600,472.6678271428571
11700,472.18334000000004
11900,471.6701814285715
12100,471.73325571428575
12200,471.8492985714286
12500,472.15115857142865
12600,471.63483428571436
12800,472.74886285714285
12900,472.81401571428574
13000,471.8699657142857
13200,471.5885928571429
13300,471.3139728571428
13600,471.1337914285714
13700,472.11593857142856
13800,472.6292714285714
13900,471.2583814285714
14000,471.75270857142857
14100,470.85793714285717
14400,471.8346571428571
14600,472.3880957142857
14800,471.26340857142856
15000,471.47602571428575
15100,471.88489857142855
15200,472.6580657142857
15300,472.34670285714276
15400,471.5778971428571
15500,471.17290428571425
15600,471.6847328571429
15700,471.71621999999996
15800,471.1382471428571
16000,471.0303914285715
16200,471.0129342857143
16300,471.9920585714286
16400,471.22962571428576
16500,471.2163957142857
16600,471.3376757142857
16700,471.11385428571424
16800,470.92834
16900,470.92454571428567
17000,471.34218571428573
17100,470.9742842857143
17200,470.78312142857146
17400,470.8325314285714
17600,471.0598414285714
17700,470.42050714285716
18100,470.36350142857145
18300,470.2678328571429
18500,470.2682
18600,470.2635857142858
18700,470.26941428571433
18900,470.31324571428576
19000,470.43967285714285
19200,470.1683385714286
19300,470.1696671428572
19400,470.1547100000001
19600,470.16220000000004
20000,470.28349
20100,470.56604428571427
20300,470.3484228571429
20400,470.3336614285714
20500,470.36525714285716
20700,470.35688285714286
20800,470.3522042857143
20900,470.4431585714286
21000,470.40523
21100,470.4768671428572
21200,470.5946514285714
21300,470.4574871428572
21400,470.37495714285717
21500,470.3663185714286
21600,470.63592714285716
21700,470.5999928571429
21800,470.8257442857143
22000,470.0184271428572
22100,470.02454428571434
22200,470.0064242857143
22500,469.74969428571427
22700,469.69968857142857
22900,469.7075771428572
23000,469.8168528571428
23100,469.8167842857142
23400,469.7028528571428
23500,469.81932
23600,469.8347157142857
23700,469.82096428571424
24200,470.2022471428571
24300,469.6911671428571
24500,469.29475142857143
24700,469.4804542857143
24800,469.5689971428571
25000,469.5897885714286
25100,469.5742771428571
25300,469.42373000000003
25400,469.3007400000001
25500,469.2878885714286
25600,469.2882014285714
25900,469.31406571428573
26000,469.4816985714286
26100,469.48017714285714
26200,469.3608885714285
26300,469.35686714285714
26400,469.3568928571429
26500,469.36431857142856
26900,469.45771428571436
27000,469.74163285714286
27200,469.3502871428572
27300,469.48301857142854
27400,469.3568928571429
27500,469.49361571428574
27600,469.3647057142858
27700,469.4743071428571
27800,469.4783442857143
27900,469.4689871428572
28200,469.73643000000004
28300,469.74622714285715
28400,469.8499642857144
28800,469.7586014285715
28900,469.7796671428572
29000,469.8792342857144
29100,469.89326571428563
29200,469.76875714285717
29300,469.8857628571428
29500,469.3553157142857
29600,469.6200728571429
29800,469.62718857142863
29900,469.6365985714286
30200,469.62130714285723
30300,469.61996142857146
30400,469.62746428571427
30500,469.6203485714286
30600,469.64159142857136
30700,468.36181714285715
30800,468.3569014285716
31100,468.35475285714296
31200,468.3569557142858
31300,468.33281
31400,468.46270571428573
31500,468.2350057142857
31600,468.1529300000001
31700,468.15445142857146
31900,468.1625514285715
32200,468.2481742857143
32300,468.26370285714296
32400,468.27503714285723
32500,468.2570014285714
32600,468.1845885714286
32700,468.2263528571429
32800,468.2354471428572
33100,468.25006
33200,468.21648
33300,468.2320814285714
33400,468.2225285714286
33500,468.2241285714286
33600,468.22141285714287
33900,468.21998142857143
34000,468.1690342857143
34200,468.17937
34300,468.1609928571429
34400,468.1712557142857
34800,468.0262400000001
34900,468.0350157142857
35000,468.04670714285714
35100,468.03418285714287
35200,468.031502857143
35400,468.16150857142867
35500,468.05396571428577
35600,468.05302428571434
35700,468.03798
35800,468.05797428571435
36000,468.06016285714287
36100,468.1800214285714
36200,468.0401157142857
36400,468.0588942857143
36500,468.0563328571429
36600,467.9722928571428
36700,467.9665428571429
36900,467.9757071428572
37200,467.8941928571429
37300,467.75156714285714
37400,467.76484285714287
37600,467.7512428571428
37700,467.76479000000006
37800,467.7573385714286
37900,467.76628714285715
38000,467.87660142857146
38100,467.75320714285715
38200,467.74564000000004
38300,467.7678842857143
38400,467.7654528571428
38700,467.7736914285714
38900,467.7846271428571
39000,467.75997571428576
39100,467.76527285714286
39200,467.7711314285715
39300,467.78473285714284
39400,467.7593242857143
39500,467.7633857142858
39600,467.7745171428572
39700,467.76918571428575
39900,467.7454957142858
40000,467.7520728571429


==> data/add/p_s_values/7_1_3_sim_anneal_short.csv <==
cycle_count,energy_cost
0,517.7001539999999
200,590.0003999999999
700,589.411198
1300,599.3140920000001
1400,600.957045
1500,603.0461599999999
1800,606.3075040000001
1900,602.458813
2100,615.9659449999999
2300,604.7452949999999
2500,603.832132
2700,605.5545
2800,609.1102319999999
3000,603.581066
3100,606.292394
3200,599.402955
3600,604.9603410000001
4100,601.4736249999999
4400,605.7332589999999
4600,606.382084
4700,602.6136150000001
4900,602.881665
5400,607.6757660000001
5600,598.892734
5900,597.90008
6100,599.5935700000002
6300,595.6501949999999
6600,590.9059570000001
6700,595.326342
6800,593.474358
7000,594.269621
7200,593.6171499999999
7300,590.7444459999999
7800,593.643705
8000,586.9108769999999
8500,591.4004520000001
8600,587.9407040000001
8700,588.472538
8900,587.500899
9000,584.171889
9100,581.3241700000001
9700,583.692817
10300,583.9672350000001
10400,582.012298
10500,582.717698
10800,583.6498669999999
10900,587.2411529999999
11000,582.376701
11100,586.972387
11300,581.829181
11600,581.6672860000001
11800,582.5059140000001
12500,582.6125410000001
12800,579.974556
13000,582.1735739999999
13100,579.958173
13200,584.331887
13300,578.949757
13400,575.9847440000001
13700,576.300834
13800,573.3125749999999
14300,567.971249
14400,573.340445
14500,575.7816650000001
14600,579.937206
15200,573.309889
15400,575.017547
16100,569.3127549999999
16300,573.677771
16400,573.0745979999999
16800,570.455509
16900,572.025523
17100,570.1627920000001
17400,570.5414700000001
17500,567.6255229999999
17800,570.029756
17900,569.3768699999999
18000,569.3772240000001
18100,568.055136
18200,568.656428
18500,566.2907230000001
18600,569.594186
18700,568.148539
18900,566.3735760000001
19000,567.332387
19100,564.954006
19300,564.82824
19400,562.308393
19500,562.2664590000002
19900,562.2903779999999
20000,560.5751149999999
20100,564.5410589999999
20200,562.852744
20300,564.23557
20400,564.3913020000001
20900,564.689699
21100,561.2657630000001
21300,561.45273
21500,562.9094359999999
21600,561.621596
21700,562.590118
21800,562.6793600000001
21900,561.3627399999998
22000,563.255726
22200,562.6513000000001
22400,563.3909209999999
22600,563.381843
22800,563.6139350000001
22900,562.0220240000001
23100,561.5311690000001
23400,563.3159280000001
23500,562.473643
23600,560.523921
23700,560.6897760000002
23800,560.6199150000001
23900,561.1999460000001
24500,558.299409
24700,559.358646
24900,558.7284030000001
25000,560.498152
25200,558.619878
25300,559.7235790000001
25600,558.15909
25700,558.4899680000001
25900,559.054857
26000,557.888986
26100,558.9922039999999
26200,559.1609930000001
26400,561.405728
26500,559.510286
26600,559.332177
26700,560.1221850000001
26900,559.572267
27200,559.4012650000001
27300,559.837767
27400,559.0929189999999
27600,557.703726
27800,557.713497
27900,557.3717300000001
28000,558.009705
28100,556.743363
28300,557.031232
28500,556.590771
28600,557.8592470000001
28700,555.9970300000001
29000,556.1444560000001
29100,555.162382
29200,555.7755720000001
29300,556.493389
29400,557.482633
29500,556.6585689999999
29600,555.858583
29800,555.307755
29900,555.0443640000001
30000,555.2653389999999
30100,555.6226819999999
30200,555.614652
30300,554.500011
30400,555.747751
30500,555.412618
30600,555.804857
30700,556.189393
30800,556.1940510000001
30900,556.5867879999998
31200,555.4799059999999
31500,555.511105
31600,555.4231430000001
31700,555.674483
31900,555.30076
32000,555.204119
32100,555.3299640000001
32200,555.7131469999999
32300,555.814995
32400,555.9612730000001
32600,556.118508
32700,556.26576
32800,555.95488
32900,555.318905
33200,556.017764
33300,555.310845
33500,555.530332
33600,555.3844799999999
33800,554.3183540000001
33900,554.733986
34000,555.04858
34200,554.6813709999999
34300,553.873922
34400,554.8617929999999
34500,554.31692
34600,554.8355779999999
34900,554.422824
35000,554.084836
35100,554.490164
35200,554.31215
35300,553.953263
35500,553.726145
35800,553.2548840000001
35900,553.4047909999999
36200,553.2583030000001
36300,553.341452
36400,553.1116949999999
36500,553.392058
36600,553.224032
36800,552.668066
36900,552.5134820000001
37000,552.3276159999999
37400,552.6229510000001
37500,552.5107830000001
37600,552.639588
37700,552.7210610000001
37800,553.2069779999999
37900,552.7810280000001
38300,553.0498640000001
38400,553.0774759999998
38600,552.887399
38700,552.673176
38800,552.6595
38900,552.540582
39000,552.664405
39100,552.9545190000001
39200,552.883567
39300,552.750208
39600,552.4199930000001
39700,552.4953130000001
39800,552.6511599999999
39900,552.717894
40000,552.556095


==> data/add/p_s_values/7_7_3_sim_anneal_short.csv <==
cycle_count,energy_cost
0,464.61503
100,512.6905928571429
400,502.60386
600,528.0430442857144
800,532.1797342857143
900,528.4406299999999
1000,543.4012914285715
2300,545.396292857143
2500,539.0321585714286
2700,543.5723671428572
2800,547.2617514285714
3000,542.5766914285713
3100,541.8878142857143
3500,533.8180871428572
3600,522.9371128571428
3800,535.0804414285715
3900,528.1685457142856
4000,530.8821685714286
4500,532.434667142857
4800,528.2198657142857
4900,533.0700242857143
5300,535.2239385714286
5400,537.8420471428573
5500,528.661747142857
5600,526.3292942857144
5900,530.6821871428572
6100,522.6254042857144
6200,525.6280442857143
6700,528.8054571428572
6800,523.07752
7000,520.3010214285715
7200,520.4845785714285
7300,519.2378314285714
7700,521.7469
7800,522.94936
7900,523.6059042857144
8100,523.0572128571429
8300,532.7533771428572
8400,524.8099057142857
8800,517.2442142857143
9000,521.9909228571429
9400,523.7266414285715
9500,523.86225
9800,515.7073428571429
9900,516.9841285714286
10000,514.4968442857142
10100,517.08132
10400,517.2960800000001
10500,517.5352185714286
10600,519.8536371428571
10700,519.2679057142857
10800,521.4651
11300,521.7445357142857
11500,521.59287
11600,516.1009285714287
11800,514.2473542857143
11900,515.7705957142857
12000,514.46437
12200,514.5783814285716
12400,511.03101857142855
12500,509.8789342857143
13100,511.0869842857143
13200,511.63333142857147
13800,512.4777257142857
13900,512.5805485714286
14400,512.8152471428572
14500,510.9698257142858
14700,513.10442
14900,510.3061928571429
15000,511.5319271428571
15100,510.5692385714287
15200,510.0584914285714
15400,509.3538614285714
15500,509.1366657142857
15600,508.29166571428567
15700,508.39079714285714
15800,508.98557142857146
15900,507.18716
16000,507.9924485714286
16100,509.71398714285715
16500,508.41343714285716
16700,509.2582171428571
16900,507.7145114285714
17000,506.9722585714286
17300,507.81891428571424
17400,507.29785714285714
17500,507.93080285714285
17600,507.06480571428574
17800,506.6552314285714
17900,507.2148785714286
18100,506.7275514285715
18200,506.5091614285714
18400,509.02879285714283
18700,509.57576714285716
18800,508.48776000000004
18900,507.3696357142857
19000,508.6115142857143
19100,508.7503628571429
19300,510.2873614285714
19400,509.84196857142854
19500,506.98438714285714
19600,507.6242242857143
19900,506.8476142857143
20100,507.94091714285713
20500,507.9264328571429
20600,507.34988857142855
20700,506.7135257142857
20800,508.14378285714287
20900,507.2548028571428
21000,507.3120728571429
21100,507.16896428571425
21200,507.6483085714286
21400,508.1341714285715
21600,508.2598042857143
22100,507.55521142857145
22200,506.72147571428576
22400,507.42890714285716
22800,507.29451857142857
23000,507.7708285714285
23100,507.13064142857144
23200,507.2991714285714
23400,506.8733257142857
23500,506.8338599999999
23900,507.46356000000003
24000,507.9528228571429
24300,506.5959199999999
24400,505.3368614285714
24500,505.28503857142863
24700,505.31471000000005
24800,506.4494114285714
24900,505.8516771428571
25100,506.6079614285714
25300,506.79187857142864
25400,506.7956285714285
25500,505.84483
25600,505.97747428571427
25700,505.9740614285714
25800,506.51149
25900,504.9690171428571
26000,505.1956128571429
26200,505.79535142857145
26300,505.90758714285715
26500,505.35643285714286
26600,505.77707000000004
26700,505.16032428571435
26900,505.51791000000003
27100,505.60477000000003
27200,505.35755571428575
27300,505.1839985714286
27400,505.27682999999996
27800,505.5657885714285
27900,505.53828857142855
28000,504.93734
28400,505.6816
28500,505.46831000000003
28600,504.9919114285714
28700,504.6184457142857
28800,504.88904428571425
28900,504.62900285714284
29200,504.7356314285715
29300,504.71439142857145
29400,504.62772
29600,504.9553842857143
29800,505.09129285714283
29900,505.4920699999999
30000,504.4877485714286
30100,504.52678857142854
30300,505.0108328571428
30400,505.0368699999999
30500,504.7323285714286
30600,504.4442814285714
30800,504.7552014285714
31000,504.76166142857136
31200,504.55230571428575
31300,504.4001114285714
31400,504.6102642857142
31800,504.33205285714286
32000,504.3057557142857
32100,504.1568842857143
32200,504.24500857142857
32300,504.83997
32400,504.0100614285715
32500,503.9256814285714
32600,504.2274671428571
32700,504.05460857142856
32800,504.10168428571427
32900,504.07748
33100,504.1614971428571
33200,504.5070299999999
33300,504.45515285714293
33400,504.89473428571426
33700,504.4840642857143
33800,503.9019314285714
34000,503.91257571428577
34100,504.2371528571429
34200,504.24981857142853
34300,504.0645242857142
34500,504.1831471428571
34700,504.0407957142857
35100,504.03789714285716
35200,504.1653542857142
35300,503.8947128571428
35400,504.20021142857144
35500,504.2786142857143
35600,505.1835499999999
35700,504.7106542857142
35900,504.36389285714284
36100,504.75502857142857
36300,504.0605142857143
36400,503.9541885714286
36500,504.09194285714284
36600,503.9686014285715
36700,504.07986999999997
36800,504.2378457142856
36900,504.09378428571426
37000,504.16364142857134
37100,504.2020185714286
37200,504.0795271428571
37300,504.1965828571428
37500,504.34090285714285
37600,504.2031857142857
37700,504.3257014285714
37900,504.11518714285705
38000,503.9512142857143
38100,503.9879171428571
38200,504.2803271428571
38400,504.2188285714286
38500,504.3879685714286
38800,504.1027328571428
38900,504.2487185714285
39000,504.2300342857142
39100,504.44975142857135
39500,504.4171442857142
39600,504.2679271428571
39700,504.11592142857137
39800,504.2217585714285
40000,504.1211514285714


==> data/add/p_s_values/8_1_3_sim_anneal_short.csv <==
cycle_count,energy_cost
0,517.024856
100,658.330793
1000,668.682045
1100,667.079316
1600,676.2143360000001
2500,666.718354
2600,658.1412339999999
2800,655.6837749999999
3100,661.221274
3700,653.494733
4500,666.25001
5800,655.077059
6100,653.162102
6200,647.3349479999999
6300,649.496721
6900,650.171664
7700,653.7920610000001
8400,653.0519750000001
8900,645.4789959999999
9100,648.227559
9900,644.1015240000002
10000,647.897381
10200,642.4178469999999
10800,647.753106
11100,638.367837
11500,649.351727
11800,645.074169
12300,642.126354
12500,649.1048320000001
13400,646.411074
13600,650.9355519999999
13700,646.4792439999999
14200,651.0354649999999
14300,649.1590640000001
14800,645.231139
14900,645.1292550000001
15100,647.339409
15200,642.6603650000001
15400,638.4948449999999
15500,643.0168369999999
16100,632.357711
16200,636.355061
16500,630.494601
16800,637.7368979999999
17000,636.2141449999999
17100,635.421277
17200,629.425084
17300,632.877788
17400,637.542531
17600,631.7629340000001
17800,635.133878
17900,633.0415770000001
18000,631.1894319999999
18400,628.598467
18700,628.272469
19100,628.625094
19600,630.902546
19700,625.042942
19800,627.013262
20200,628.209818
20700,623.085095
21100,619.1025930000001
21400,624.303075
21700,617.0723869999999
21800,614.7490089999999
21900,612.1852289999999
22000,616.361035
22200,613.6271479999999
22400,616.436566
22500,612.110387
22700,613.123104
22800,614.6306709999999
23100,612.0068190000001
23200,613.669663
23400,613.681214
23600,612.410821
23700,610.574419
23800,608.214831
24100,612.431071
24200,610.1963129999998
24500,610.7145109999999
25000,611.0616560000001
25300,612.78691
25400,608.202667
25500,610.9056910000002
25700,609.123604
25900,609.696432
26000,611.319007
26200,607.169539
26300,608.2382230000001
26500,608.3371850000001
26600,607.7825629999999
26700,606.597689
26900,606.4026839999999
27100,606.518695
27400,607.470256
27500,608.6688839999999
27600,607.891504
27700,607.4182679999999
27800,607.696175
27900,608.5975490000001
28100,608.8141149999999
28200,604.7724700000001
28300,606.511478
28400,606.1732199999999
28500,606.747984
28700,605.9824839999999
28900,603.9281749999999
29200,604.230808
29300,603.2520020000001
29400,603.581957
29500,605.519399
29700,607.0773419999999
29800,604.6252999999999
29900,604.756277
30300,604.217684
30600,603.6073200000001
30700,604.946601
30800,603.2555370000001
31000,603.53594
31100,603.1095859999999
31200,601.091891
31300,600.5545060000001
31500,600.565551
31700,602.7711629999999
31800,603.0259739999999
32000,601.319616
32200,600.6241269999999
32300,601.6802270000001
32400,599.606927
32500,601.1694330000001
32600,601.882312
32900,600.3339859999999
33300,600.1976649999999
33500,600.254316
33700,600.79111
34000,601.199852
34100,602.2083889999999
34300,601.7868110000001
34400,600.9521950000001
34500,600.529628
34700,599.529087
34800,599.3975770000001
34900,599.275665
35100,598.1520879999999
35200,599.97557
35400,598.944535
35500,599.627223
35700,597.8446030000001
35800,597.4209960000001
36100,597.6791780000001
36200,597.2519930000001
36300,597.36121
36400,596.404126
36500,596.537858
36600,596.5711870000001
36900,597.050873
37000,596.9452530000001
37100,597.911096
37200,596.8756410000001
37400,597.0146139999999
37500,597.010077
37900,597.312946
38000,597.0412859999999
38100,596.974779
38200,596.438342
38300,597.113921
38400,596.5580809999999
38600,596.2573010000001
38700,597.1839160000001
38800,596.199223
38900,595.902679
39000,595.8164770000001
39200,595.995324
39300,595.8484900000001
39500,596.679889
39600,597.207687
39700,596.066304
39800,596.070243
39900,596.112645


==> data/add/p_s_values/8_7_3_sim_anneal_short.csv <==
cycle_count,energy_cost
0,464.61503
100,537.7882414285714
300,556.3638485714285
500,585.2622942857143
600,607.69144
2900,607.5317671428571
3300,610.1018514285714
4300,615.5549557142858
4800,611.5685828571429
5000,618.0727685714286
5100,614.0785071428572
5400,600.9778371428572
6100,614.5375971428572
6500,596.02697
6800,614.8517014285715
6900,608.2905442857143
7600,596.5719071428572
7800,600.8852128571427
7900,593.6214185714286
8400,597.9135857142857
9000,594.2202285714285
9200,600.3774914285714
9300,595.2346342857143
10000,598.9155842857143
10100,600.1311328571429
10400,594.85219
10800,599.83017
11100,595.6970185714287
11300,588.5415414285715
11400,592.1694985714284
11500,593.96101
11800,595.0874799999999
12200,587.6426742857142
12500,592.1709428571429
12800,589.7929914285714
12900,595.4824785714285
13000,592.83114
13200,586.3928571428571
14000,586.7042242857143
15100,590.4425571428573
15400,579.4314285714286
15800,579.88355
16000,582.3100914285715
16200,587.1468071428571
16300,585.3375185714286
16600,581.3542985714286
16800,579.9716542857142
16900,576.30201
17000,581.8170885714286
17600,584.0652057142858
17800,576.44644
18100,572.9776757142856
18200,569.7193471428571
18300,574.12814
18400,571.2389057142857
18600,572.5023942857142
18800,574.7411657142858
19400,574.9697928571429
19600,578.7454557142858
19800,576.3341157142856
20100,573.7892385714287
20400,571.4156942857143
20600,567.6299214285714
20900,564.6502385714285
21000,567.9136757142857
21100,568.5321071428571
21400,567.7391399999999
21500,566.0948742857142
21600,568.5454157142857
21700,567.0560885714285
22000,563.0912528571428
22100,564.9555914285714
22200,562.0690900000001
22300,565.7583314285714
22400,567.1293585714285
22600,564.14289
22700,566.05183
22800,564.59478
22900,560.2372700000001
23100,560.0680071428571
23200,560.204652857143
23700,557.9921557142858
23800,556.7098442857143
24000,557.8865400000001
24100,560.1586714285714
24400,561.0500771428572
24500,563.217947142857
24600,562.3251642857142
24700,560.9286871428571
24800,561.4649757142857
25000,562.0941857142857
25100,562.4805857142857
25200,561.5966328571429
25500,558.390342857143
25600,558.5618028571429
26000,560.9312257142857
26100,559.9444942857143
26200,562.5641471428572
26400,561.6479471428571
26600,559.4076557142857
26700,560.4101671428572
26800,561.9884214285713
26900,560.3927385714286
27000,560.4227028571429
27100,559.4850385714286
27500,560.724232857143
27600,559.46264
27700,560.8578171428571
28100,559.3631857142857
28400,559.67356
28500,558.1554914285715
28800,558.1588671428572
28900,559.1208885714285
29000,558.25514
29200,558.0697685714285
29300,557.5582214285714
29400,557.1173785714285
29500,558.27379
29700,557.4735628571428
29800,558.0432757142856
30200,557.3503871428571
30400,557.9282414285714
30500,559.3612557142857
30800,558.7797857142857
31000,557.90436
31100,559.2453671428573
31300,558.0221457142858
31400,559.58063
31500,557.4788557142857
31700,558.1247485714285
31900,557.3370742857143
32000,557.8174314285715
32200,557.9132099999999
32300,558.9582157142858
32400,557.3696857142857
32500,557.4241800000001
32600,557.5342657142858
32700,556.6777885714286
32900,556.5993000000001
33100,556.5845928571429
33300,556.8611657142857
33500,557.1634728571429
33700,557.4591557142858
34000,556.3139457142858
34200,557.2761571428572
34400,556.7231400000001
34700,556.2606128571427
34800,556.8460257142857
34900,557.4294871428572
35300,556.5571228571429
35500,556.2702271428572
35700,556.6801885714286
35900,557.2790985714286
36000,556.1514957142857
36200,556.2649728571429
36300,556.2652357142857
36400,556.1540757142858
36600,556.6135028571427
36800,556.8233857142857
36900,555.7129757142858
37000,555.9826157142858
37100,556.3368242857142
37200,557.3277528571429
37300,557.57777
37400,556.1098157142858
37500,556.4205300000001
37600,555.7430714285714
37800,555.2824585714285
37900,555.7780957142858
38000,554.6563457142857
38100,555.04653
38200,555.0333385714285
38300,552.5524571428572
38500,552.7803299999999
38700,552.6454085714287
38900,552.2611
39300,552.2877328571428
39400,552.5829157142858
39600,551.9462271428572
39700,551.99403
39800,552.2702428571429
39900,551.4585671428571
40000,552.01167


==> data/add/p_s_values/9_1_3_sim_anneal_short.csv <==
cycle_count,energy_cost
0,519.399707
1800,682.2034719999999
2300,693.280247
4100,691.907881
7100,689.6515069999999
7200,683.987636
7700,686.230027
9400,679.612118
10500,689.204716
11500,683.210764
13100,684.989931
14100,689.0426110000001
14900,687.836844
15800,687.9802670000001
16700,686.0553750000001
17000,681.024755
17200,682.530206
17900,679.479203
19400,675.491795
19800,681.565348
20100,675.205109
20200,677.0668539999999
20300,679.0079929999999
20700,676.8127069999999
21100,671.2368680000001
21600,675.274183
21700,674.75764
22400,674.078625
22800,674.212042
23100,672.4093579999999
23200,673.0591259999999
23300,673.6520939999999
23400,677.5100709999999
23500,668.5438529999999
23600,669.7674589999999
23800,664.320089
24200,664.081369
25100,651.6882819999998
25200,664.5838200000001
25500,660.8818159999998
25600,660.1890289999999
25700,654.1790530000001
25900,657.45055
26200,649.805977
26700,655.571527
26900,661.454167
27100,659.0530150000001
27200,655.135949
27500,654.178621
27800,650.6255759999998
28000,644.19804
28100,649.0777660000001
28700,649.228417
28800,655.3559390000001
29300,651.8952360000001
29400,652.0301360000001
29500,649.9587169999999
29600,651.2845910000001
29800,647.372032
29900,650.593887
30200,642.95795
30300,645.418872
30400,649.406087
30500,648.167895
30700,650.441826
30800,647.010595
30900,646.686385
31200,641.6184969999999
31600,643.0769830000002
31800,638.9315019999999
32200,642.291683
32500,639.491818
32600,641.668656
32800,637.563551
32900,643.637213
33000,644.759087
33200,640.938541
33300,638.994475
33400,640.551882
33600,639.322836
34000,637.178188
34100,636.921934
34300,637.6107979999999
34400,636.961853
34500,636.5646
34600,636.393242
34800,636.4352590000001
35000,636.442348
35200,636.387066
35300,632.963023
35500,634.4883420000001
35600,635.504243
35700,635.9462860000001
35800,633.013322
35900,635.6061950000001
36100,637.112717
36300,636.0275730000001
36400,636.158694
36500,635.8160659999999
36800,634.648571
36900,632.7113689999999
37000,633.603986
37200,632.1910089999999
37500,631.9721730000001
37600,631.2076169999998
37900,631.413405
38100,630.0969950000001
38300,630.636745
38400,632.717135
38600,630.12154
38700,629.8549690000002
38900,629.381015
39000,630.276899
39100,630.006858
39200,630.3414649999999
39300,629.5859949999999
39400,630.091888
39500,629.1143329999999
39600,629.0542029999999
39700,629.123707
39800,628.776281


==> data/add/p_s_values/9_7_3_sim_anneal_short.csv <==
cycle_count,energy_cost
0,464.61503
900,669.3327766666666
5800,667.3879000000001
8700,694.3287583333334
9200,695.821975
11900,705.7319383333333
12300,701.34048
13300,703.0150216666666
15200,695.9881266666666
15500,696.1246983333334
16100,695.4295366666666
16600,690.9173216666667
17400,694.0190283333333
18000,699.8719000000001
18300,692.3101
18600,692.1900633333333
19100,688.9642633333333
19800,683.8389466666667
19900,690.3198349999999
20800,686.5407833333334
21400,683.0157933333335
21900,680.1663583333333
22200,676.52333
22300,675.2711766666666
22900,672.42814
23000,693.6639700000001
23300,683.6546933333333
23900,680.7442983333334
24000,674.8783983333333
24400,678.0069
24500,678.8959699999999
24700,677.96537
24800,672.7512133333333
25000,673.8700850000001
25500,673.2397583333333
25800,671.9706183333333
25900,673.1495783333334
26200,670.8032016666667
26300,673.6272349999999
26400,673.8585016666666
26800,669.7697666666667
27000,672.000305
27200,669.0257333333333
27500,670.4021816666667
27600,667.2535683333333
27700,662.7813133333334
27800,660.0741016666667
27900,665.6132316666667
28300,666.1170983333333
28700,667.397675
28800,660.5207483333334
29100,658.2965933333335
29200,659.451815
29300,658.5785233333332
29500,655.4944933333334
29700,657.904455
29900,657.8314366666667
30000,658.0357066666667
30100,657.30473
30200,653.4318183333334
30400,653.4879533333334
30500,652.5828083333332
30600,655.6466966666667
30800,656.3568216666666
31000,654.1228766666667
31300,654.308065
31600,652.3747050000001
31700,652.2246183333333
31800,652.8542283333334
31900,652.4870716666668
32000,653.7822866666667
32100,652.0631383333333
32300,651.4461033333333
32800,651.0598333333334
33000,650.5474116666668
33400,650.821905
33500,649.2699766666667
33600,649.9716833333334
33700,650.8467833333333
33900,647.3372466666666
34200,646.2089133333334
34300,644.7041383333333
34500,645.9908933333332
34700,648.766855
34800,648.2354816666667
35200,647.99314
35300,643.1494366666667
35400,642.2117416666666
35500,643.7387983333333
35600,643.1131866666667
36000,644.4364583333335
36200,643.31742
36300,642.7166933333333
36500,643.5702516666666
36600,645.150895
36700,643.3907266666666
36800,644.3427983333333
36900,643.0168816666668
37100,642.760255
37200,643.8636750000001
37300,643.4113316666667
37500,644.2870616666667
37600,643.8459849999999
37700,642.5964933333333
37800,641.1301716666666
37900,641.1013283333334
38000,641.4364333333333
38100,642.4202533333333
38200,642.9350766666668
38300,641.5148533333332
38400,641.1133883333333
38500,641.0482266666667
38800,642.1768416666665
38900,641.1793316666666
39000,641.204295
39200,642.6385933333332
39400,642.0842833333332
39500,641.5208783333334
39600,642.0101933333334
39700,641.8257383333333
39800,641.5997183333334
39900,641.1423366666667
40000,641.4010183333334


==> data/add/p_values/1_9_5_sim_anneal_short.csv <==
cycle_count,energy_cost
0,8375.976226
100,8364.389942
200,8355.826987999999
300,8350.751672
400,8346.558168
500,8342.864678000002
600,8339.167238
700,8334.878904
900,8330.961191999999
1000,8323.490020000001
1100,8322.84508
1200,8321.538138
1300,8318.699746000002
1400,8318.307949999999
1500,8314.987062
1600,8313.563916
1700,8311.568245999999
1900,8310.309596
2000,8309.932036
2100,8308.794632
2200,8306.148446000001
2300,8303.161182
2400,8301.61392
2500,8298.387222
2600,8295.756238000002
2700,8294.686558000001
2800,8293.802658
2900,8293.467107999999
3000,8293.182939999999
3100,8291.806204
3200,8291.027998
3300,8285.56161
3400,8285.443009999999
3500,8282.678867999999
3600,8282.320404
3700,8280.573606000002
3800,8279.788166
4000,8278.133306
4100,8277.799508
4200,8277.423412
4300,8276.346608
4400,8276.351483999999
4600,8275.943832
4700,8272.648666
4800,8271.74078
4900,8270.787024
5000,8270.426312
5100,8267.575088
5200,8267.25545
5300,8266.72566
5400,8266.759372
5500,8264.965496
5600,8264.910240000001
5700,8263.170118
5800,8262.046828000002
5900,8261.749404
6000,8261.653589999998
6100,8260.058118
6200,8258.954506
6300,8258.851572000001
6400,8258.68603
6500,8258.613344000001
6600,8258.07631
6700,8257.019172
6800,8256.221492
6900,8255.968883999998
7000,8255.560264
7100,8255.084316
7200,8254.914388
7300,8254.896878000001
7400,8254.139571999998
7500,8253.810406
7800,8253.490335999999
7900,8252.781341999998
8000,8252.095103999998
8100,8251.581344
8200,8251.092576
8300,8250.36033
8400,8249.138448000002
8500,8248.860878
8600,8248.649726
8700,8248.43747
8800,8247.850954000001
8900,8247.683099999998
9100,8247.561679999999
9200,8247.422998
9300,8247.160522
9400,8244.205054
9500,8243.369282
9600,8243.290987999999
9700,8242.550136000002
9800,8242.308132
9900,8241.887742
10000,8241.5548
10100,8241.36331
10200,8240.720494000001
10300,8240.688962
10500,8240.65775
10600,8240.648452000001
10700,8240.66323
10800,8240.646623999999
10900,8240.628712
11000,8240.633264
11100,8240.516522
11200,8240.363274
11300,8240.351435999999
11400,8240.355277999999
11500,8240.324634
11600,8240.309088
11700,8240.158946000001
11800,8239.968428
11900,8239.838679999999
12000,8239.87928
12100,8239.67991
12200,8237.998894
12300,8237.924364
12400,8237.602766
12500,8237.347045999999
12600,8237.341284
12700,8237.349664
12800,8235.996424
12900,8235.784916
13000,8235.766946
13100,8235.713714000001
13200,8235.697434
13300,8235.398280000001
13400,8234.325759999998
13500,8234.101166
13600,8234.057224
13800,8232.55897
13900,8232.302938
14100,8232.1679
14200,8231.273965999999
14300,8230.67855
14400,8230.593794
14500,8230.550646
14600,8229.381707999999
14700,8229.060212
14800,8227.976718000002
14900,8227.734316
15000,8227.216887999999
15100,8227.232352
15200,8227.239292000002
15300,8227.154206000001
15400,8227.089902000002
15500,8226.524370000003
15700,8225.852952000001
15800,8225.767516
16000,8225.780804
16100,8225.793122
16300,8225.072808
16400,8224.78394
16500,8224.656152
16600,8224.502666
16700,8223.282658
16900,8222.78668
17000,8222.679336
17100,8222.628787999998
17200,8222.646264
17300,8221.893872
17400,8221.887289999999
17500,8221.867396000001
17600,8221.73024
17700,8221.717270000001
17800,8221.592002
17900,8221.266513999999
18100,8219.310202
18200,8219.331918
18400,8219.329254
18500,8219.312602000002
18600,8219.308884
18900,8219.299808
19000,8218.455511999999
19100,8218.411284000002
19200,8218.388932
19300,8218.312174
19400,8218.18833
19600,8218.077545999999
19700,8217.946754
19800,8217.912264
19900,8217.914814
20000,8217.790541999999
20100,8217.759266
20200,8217.573722
20400,8216.699067999998
20500,8216.588714000001
20700,8215.691248
20800,8215.634221999999
20900,8215.587974
21000,8215.584702
21100,8215.609592
21200,8210.32269
21300,8209.544226000002
21400,8209.459548
21500,8208.95837
21600,8208.901904
21700,8208.919608
21800,8208.946275999999
21900,8208.835342
22000,8208.81866
22100,8208.791094
22200,8208.76673
22300,8208.768236
22400,8208.728068
22500,8208.446282
22600,8208.454094
22700,8208.471778000001
22800,8207.898235999999
22900,8207.283996000002
23000,8207.286071999999
23100,8207.152186000001
23200,8207.153066
23300,8207.127496
23400,8207.003293999998
23500,8206.983973999999
23600,8206.27195
23700,8206.240128
23800,8205.238264
23900,8205.233848
24100,8205.245584
24200,8205.210201999998
24300,8205.199524
24400,8205.185924000001
24500,8205.190792
24700,8205.149888
24800,8205.087616
24900,8205.085592
25000,8204.499324
25100,8204.494938
25200,8204.463284
25300,8204.449349999999
25400,8204.442576000001
25500,8204.436898
25700,8204.20183
25800,8204.188206
25900,8204.187571999999
26000,8204.18105
26100,8204.184915999998
26200,8204.187864
26300,8203.633460000001
26400,8203.640676
26500,8203.625202
26600,8203.61758
26700,8203.629821999999
26800,8203.475922000001
26900,8203.479764
27000,8203.506771999999
27100,8203.500412000001
27200,8203.505466
27300,8203.47894
27400,8203.468958000001
27500,8203.272452000001
27600,8203.272054000001
27700,8203.269468000002
27800,8203.179612000002
28000,8203.173762
28100,8203.145293999998
28200,8203.130366000001
28300,8200.750477999998
28400,8200.70295
28500,8200.612636000002
28600,8200.595842
28700,8200.60796
28800,8199.450668
28900,8199.429054
29000,8199.369012
29100,8199.378130000001
29200,8199.370930000001
29300,8199.372178000001
29400,8199.36711
29500,8199.412326
29600,8199.408318
29700,8198.980341999999
29800,8198.972054
29900,8198.961328000001
30000,8198.951964
30100,8198.936520000001
30200,8198.928356
30300,8198.912702000001
30400,8198.73645
30500,8198.62173
30600,8198.61419
30700,8198.597944
30800,8198.608376
30900,8198.57264
31000,8198.590128
31100,8198.50408
31200,8198.476606
31300,8198.474994
31500,8198.362786
31600,8198.370596
31700,8198.370596
31800,8198.375492
31900,8198.363624
32000,8197.992913999999
32100,8197.990225999998
32200,8198.017774
32300,8198.017774
32400,8197.997308
32500,8197.992532
32600,8197.976962
32700,8197.976165999999
32800,8196.96629
32900,8196.966892
33000,8196.364032
33100,8196.34931
33200,8196.3561
33300,8196.374542
33400,8196.356314
33500,8196.352722
33600,8196.353886
33800,8196.360292000001
33900,8196.054068000001
34000,8196.015192
34100,8196.008010000001
34300,8196.00524
34400,8196.023324
34500,8195.977953999998
34700,8195.926058000001
34800,8195.909256
34900,8195.904208
35000,8195.749727999999
35100,8195.749727999999
35200,8195.744754
35300,8195.729764
35400,8195.729764
35500,8195.718626
35600,8195.492773999998
35700,8194.965036
35800,8194.971274
35900,8194.561004
36000,8194.367498
36100,8194.286735999998
36200,8194.308203999999
36300,8194.144604000001
36400,8194.124686
36600,8194.128392
36800,8194.119832
36900,8194.117608
37000,8194.104006
37100,8194.108056000001
37200,8194.103723999999
37300,8194.094137999999
37400,8194.074214
37500,8193.86484
37600,8193.868574
37700,8193.557056
37800,8193.552414
37900,8193.535577999999
38000,8193.526308
38200,8193.534512
38300,8193.522658
38400,8193.515126
38500,8192.932216
38600,8192.944136
38700,8192.929386
38800,8192.922488
38900,8192.90882
39000,8192.906208
39100,8192.742333999999
39200,8192.742126000001
39300,8192.656366
39400,8192.648376000001
39500,8192.625774
39600,8192.630812
39700,8192.621366
39800,8192.610884
39900,8192.42996
40000,8192.434028


==> data/add/p_values/2_1_5_sim_anneal_short.csv <==
cycle_count,energy_cost
0,8382.073859999999
200,8375.110942
300,8369.212898
400,8363.345914
500,8359.320188000002
600,8352.048242
700,8348.65138
800,8345.989982
1000,8345.268673999999
1100,8344.495904000001
1200,8343.972230000001
1300,8334.650086
1400,8333.316761999999
1500,8332.495008
1600,8330.121216000001
1700,8329.961073999999
1800,8326.121321999999
1900,8324.211988000001
2000,8320.904235999998
2100,8319.681722
2200,8317.692477999999
2300,8316.347118
2400,8315.86689
2500,8314.859836
2600,8313.79743
2700,8311.76144
2800,8310.73738
2900,8308.380609999998
3000,8307.080333999998
3100,8304.203554
3400,8301.774798
3500,8298.675566
3600,8298.129188
3700,8297.44956
3800,8294.782366
3900,8293.300136
4000,8292.890184
4100,8291.291082
4400,8291.292962
4500,8289.541822
4600,8289.210137999999
4700,8288.738398
4800,8287.262187999999
4900,8285.348666
5000,8284.326244
5100,8283.650586
5200,8283.339501999999
5300,8282.600258000002
5400,8281.921126000001
5500,8281.804830000001
5700,8279.165576
5800,8278.930468
5900,8278.637296
6000,8278.023403999998
6100,8277.420004
6200,8277.402322000002
6300,8276.988274
6400,8276.715422
6500,8276.17424
6600,8275.925446
6700,8274.004214
6800,8273.077244
6900,8272.906654
7000,8272.648035999999
7100,8272.552514
7200,8272.347898
7300,8272.438176
7400,8272.489352
7500,8270.804784000002
7700,8270.230844
7800,8269.49837
7900,8267.074534
8000,8265.974531999998
8100,8265.699536
8200,8265.341352
8400,8264.749398000002
8500,8264.433767999999
8700,8263.995427999998
8800,8263.752645999999
8900,8263.229168
9000,8263.077666000001
9200,8262.63177
9300,8262.217509999999
9400,8262.139352
9500,8261.856422
9600,8261.507097999998
9700,8261.437604
9800,8261.382502
9900,8260.975900000001
10000,8260.919316
10100,8260.613803999999
10200,8260.656154
10300,8260.033718
10600,8259.9996
10700,8259.687902000001
10800,8259.619466
10900,8258.050802000002
11000,8257.886564
11100,8257.917404
11200,8257.92291
11400,8257.831662
11500,8256.68156
11600,8256.426614
11700,8256.087602
11800,8256.115125999999
11900,8256.073054
12000,8256.02088
12200,8255.857122
12300,8255.832162
12400,8255.747778
12500,8255.751726
12600,8254.113796
12700,8254.092797999998
12800,8253.994552
12900,8253.94474
13000,8253.867456
13100,8253.880542
13200,8253.69929
13300,8253.665056
13400,8253.653842
13500,8253.409944
13700,8253.374052
13800,8252.76563
13900,8252.718788000002
14000,8252.256466
14100,8252.220278
14200,8251.990366000002
14300,8251.983447999999
14400,8251.989914
14500,8250.980825999999
14600,8247.966076
14800,8247.849562
15000,8246.326922
15100,8245.693102000001
15200,8245.62612
15300,8245.615185999999
15400,8245.529308
15600,8245.370786
15700,8245.24332
15800,8245.210238
15900,8245.203464
16000,8244.996646
16100,8244.93753
16200,8244.863975999999
16300,8244.876378
16400,8244.507328
16500,8244.498434
16600,8244.486509999999
16700,8243.241504000001
16800,8243.220685999999
16900,8243.198394
17000,8243.211672000001
17200,8242.811296
17300,8242.692404
17400,8242.650156
17500,8241.786074
17600,8241.623006
17700,8241.573868000001
17800,8241.029734
17900,8240.94839
18100,8240.373014
18200,8240.361786000001
18400,8240.377550000001
18500,8240.35053
18600,8240.041008
18700,8239.966218
18800,8239.93193
19000,8239.784928
19100,8239.785106
19200,8239.443223999999
19300,8239.444374
19400,8239.429686
19500,8239.241466
19600,8239.122314000002
19700,8239.034832
19800,8238.993734
19900,8238.998788
20000,8238.863646000002
20100,8238.362898000001
20200,8238.353962
20300,8238.332224000002
20400,8238.192074
20500,8238.192350000001
20600,8238.177842
20700,8238.195566
20800,8237.355072
20900,8237.35631
21000,8237.063941999999
21100,8237.054467999998
21200,8236.816162
21300,8236.822209999998
21400,8236.609968
21500,8236.524818
21600,8236.227564000003
21700,8235.987932
21800,8235.821564
21900,8235.822366
22000,8235.81297
22200,8235.783812000001
22300,8235.783700000002
22400,8235.793288
22500,8235.78508
22600,8235.48689
22700,8235.480658
22800,8235.479508
22900,8235.473168
23000,8235.446524000003
23100,8235.346044000002
23200,8235.348130000002
23300,8235.296426
23400,8235.221966000001
23600,8234.911992
23700,8234.789108
23800,8234.451971999999
23900,8234.417796
24000,8234.388678
24100,8234.370343999999
24200,8233.297262
24300,8233.259196
24400,8233.249202
24500,8233.25288
24600,8233.053450000001
24700,8233.026664
24900,8233.037066
25100,8233.006813999998
25200,8232.996481999999
25300,8231.901402
25400,8231.690623999999
25500,8231.66136
25600,8231.652268000002
25700,8231.598560000002
25800,8231.587448
25900,8231.619222
26000,8231.59975
26100,8231.57666
26200,8231.580126
26300,8231.47267
26400,8231.383682
26500,8231.245496
26600,8231.222856
26700,8230.47325
26800,8230.49468
26900,8228.967536
27100,8228.334112
27200,8228.324502
27400,8228.317863999999
27500,8226.854318
27600,8226.856348
27700,8226.81738
27800,8226.826244
27900,8226.793913999998
28000,8226.705534
28100,8226.719352
28200,8226.720932
28300,8226.71628
28400,8226.368018
28500,8226.125056
28600,8226.146680000002
28800,8226.161608
28900,8226.154672
29000,8223.098232
29100,8223.096067999999
29200,8222.905007999998
29300,8222.910806
29400,8222.289576
29500,8221.647114000001
29600,8221.629388000001
29700,8221.447689999999
29800,8221.438533999999
29900,8221.43779
30000,8221.439144
30100,8221.435208
30200,8221.433867999998
30300,8221.35511
30400,8221.345057999999
30500,8221.333505999999
30600,8221.288821999999
30700,8221.280611999999
30800,8221.272866
30900,8221.302536
31000,8221.303584000001
31100,8221.268339999999
31300,8221.282248
31400,8221.276402
31500,8221.268568
31600,8221.242702
31800,8221.238328000001
31900,8220.813944000001
32000,8220.697352
32100,8220.590154000001
32200,8220.593268
32300,8220.006733999999
32400,8219.880395999999
32500,8219.685242
32600,8219.411214
32700,8219.401014
32800,8219.33296
32900,8219.317547999999
33000,8219.295676
33100,8219.293716
33200,8219.308472
33300,8219.30774
33400,8219.333284
33500,8218.993161999999
33600,8218.962586
33700,8218.420572
33800,8218.42045
33900,8218.428818
34000,8217.767564
34100,8217.76496
34200,8217.776858000001
34300,8217.765722
34400,8217.777252
34500,8217.78135
34600,8217.765416
34700,8217.646954
34800,8217.614306
34900,8217.535494
35000,8217.540066
35100,8216.903576
35200,8216.889356
35300,8216.886964
35400,8216.892603999999
35500,8216.90141
35600,8216.907004
35700,8216.902598
35800,8216.877596
35900,8216.176316000001
36000,8216.126732
36100,8216.109794
36200,8216.067487999999
36300,8216.076122
36400,8215.874913999998
36500,8215.832989999999
36600,8215.83729
36700,8215.835446000001
36800,8215.749802
36900,8215.734487999998
37000,8215.727034
37100,8215.714170000001
37200,8215.473896
37300,8215.471774000001
37400,8215.479331999999
37500,8215.469568
37600,8214.737023999998
37700,8212.87428
37800,8212.86544
38000,8212.60077
38100,8212.611335999998
38200,8212.516282
38400,8212.523622
38500,8212.51908
38600,8212.511412000002
38700,8212.512872000001
38800,8212.494761999998
38900,8212.481506
39000,8212.066062000002
39100,8212.068022000001
39200,8212.064904000003
39300,8212.072501999999
39400,8212.069616
39500,8211.981732
39600,8211.944640000002
39800,8211.942676000002
39900,8211.709963999998
40000,8211.710216


==> data/add/p_values/2_2_5_sim_anneal_short.csv <==
cycle_count,energy_cost
0,8378.253612
300,8388.327368
400,8378.483154
500,8370.542124000001
600,8365.316133999999
700,8365.470446000001
800,8363.541904000002
900,8362.444328000001
1000,8358.828096000001
1100,8357.44625
1200,8352.994493999999
1300,8351.148594
1400,8346.061431999999
1700,8342.313542
1800,8333.627652000001
1900,8330.989684
2000,8329.578088
2100,8328.488512
2200,8326.801544
2500,8325.68325
2600,8324.792924000001
2700,8324.170474000002
2800,8323.356867999999
2900,8322.675185999999
3000,8321.68108
3200,8319.376938
3400,8314.291777999999
3500,8313.19394
3600,8313.036832000002
3700,8311.6766
3800,8311.58348
3900,8311.120312000001
4100,8308.907296000001
4200,8307.66044
4300,8305.029290000002
4400,8304.706644000002
4500,8304.066624
4600,8302.141734
4700,8299.600054
4800,8298.507954
5200,8297.442342
5300,8295.70932
5400,8294.27326
5500,8292.93644
5600,8292.347954
5700,8290.428322000002
5800,8290.355232
5900,8288.948767999998
6000,8287.090386
6100,8286.552297999999
6200,8285.8807
6300,8285.208263999999
6500,8285.013832
6600,8284.40816
6700,8283.83033
6800,8282.973527999999
6900,8282.28677
7000,8280.216444
7100,8278.678396
7200,8278.345940000001
7300,8277.704842000001
7400,8277.491998
7500,8277.114000000001
7600,8276.731098
7700,8276.069814
7800,8275.571288000001
7900,8274.750689999999
8000,8274.449346
8100,8274.403170000001
8200,8274.138656
8300,8274.041372
8400,8274.005268
8500,8273.757504000001
8600,8273.703572
8700,8272.71662
8900,8271.171042
9000,8270.575412
9100,8270.465084
9200,8270.276118
9300,8270.035476
9400,8270.079878
9500,8269.584618
9600,8269.256574
9700,8269.028208
9800,8268.861122
9900,8267.217186
10000,8267.00848
10100,8266.985482
10200,8266.97247
10300,8265.665874
10400,8265.526708
10500,8265.303558
10600,8265.312642
10700,8264.937962
10800,8264.63451
10900,8262.257518
11000,8261.984128
11100,8261.374566
11200,8260.108801999999
11300,8260.029842
11400,8259.812494000002
11500,8259.226606
11600,8258.997084
11700,8258.235476
11800,8258.032432
11900,8257.995656
12000,8257.958098
12200,8256.830514000001
12300,8256.481872
12400,8254.026166
12500,8253.845685999999
12600,8253.688204000002
12700,8253.640474
12800,8253.560532
13000,8253.36274
13100,8253.324308
13200,8253.239254
13300,8253.169923999998
13400,8252.83515
13500,8252.224224
13600,8252.14831
13700,8251.463249999999
13800,8250.457186
13900,8249.758952
14000,8249.790432
14100,8249.794852
14200,8249.750444
14300,8248.798928
14400,8248.13443
14500,8247.81686
14600,8247.696242
14700,8246.941378
14800,8246.265382000001
14900,8245.426036
15000,8244.74895
15100,8244.542934000001
15200,8244.474034
15300,8244.188472000002
15400,8244.085238
15500,8243.97703
15600,8243.379914
15700,8243.383647999999
15800,8243.404299999998
15900,8243.417663999999
16000,8241.66054
16100,8241.669008
16200,8241.655007999998
16300,8241.567088
16400,8241.452028
16500,8241.443218
16600,8241.447065999999
16700,8241.486825999998
16800,8241.504814
16900,8241.492728000001
17000,8241.504488
17100,8241.458614
17200,8241.413404
17300,8241.389518
17400,8241.351436
17500,8241.349434
17600,8241.338268
17700,8241.366548000002
17800,8241.338774
17900,8241.355324
18000,8240.127333999999
18100,8237.962778
18200,8237.961838
18300,8237.934486000002
18400,8237.868136000001
18500,8237.618053999999
18600,8237.602062000002
18700,8237.587684
18800,8236.825138
18900,8236.570668
19000,8236.534609999999
19100,8236.589670000001
19200,8236.526294000001
19300,8236.524766
19400,8235.648949999999
19500,8235.648127999999
19700,8235.618604
19800,8235.53846
19900,8234.689466
20000,8234.56535
20100,8234.615364
20200,8233.860058
20300,8233.690254
20400,8233.445738
20500,8233.509132
20600,8233.436926
20700,8233.379936000001
20800,8233.034599999999
20900,8233.043982
21000,8232.92852
21100,8232.948553999999
21200,8232.874456000001
21300,8232.792782
21400,8232.73226
21500,8232.668350000002
21600,8231.812072
21700,8231.569774
22000,8230.470882
22100,8230.461752000001
22200,8229.707826000002
22300,8229.696864000001
22400,8229.661232
22500,8229.65987
22600,8228.98898
22700,8228.946396
22800,8228.929784
22900,8228.933818
23000,8228.953284
23100,8228.953284
23200,8228.93661
23300,8226.37959
23400,8226.388554
23500,8226.379868
23600,8226.337367999999
23700,8226.321818
23800,8226.334496
23900,8226.33656
24000,8225.99862
24100,8226.007419999998
24200,8225.799828
24300,8225.354344000001
24400,8225.344242000001
24500,8225.256614000002
24600,8225.265156
24700,8225.27536
24800,8225.278612
25000,8225.314532
25100,8225.304810000001
25200,8224.902408
25300,8224.89726
25400,8224.852314
25500,8224.853352
25600,8224.855238
25700,8224.86001
25800,8224.931268
25900,8224.933672000001
26000,8224.809006
26200,8224.702462
26300,8224.656406
26400,8223.308927999999
26500,8223.315646
26600,8222.651566
26700,8222.631226
26800,8222.639159999999
26900,8222.651906
27100,8222.647219999999
27200,8222.58826
27300,8222.596662
27400,8222.572447999999
27500,8222.5422
27700,8222.492752
27800,8222.232864000001
27900,8222.22514
28000,8222.180428
28100,8222.15911
28200,8222.006325999999
28300,8221.80918
28400,8221.097386
28500,8221.0257
28600,8220.993372
28700,8221.014692
28800,8220.990224
28900,8220.990568
29000,8220.60521
29100,8220.605576
29200,8220.490227999999
29300,8220.498164
29400,8220.466508000001
29500,8220.47765
29600,8219.882038
29700,8219.851918
29800,8219.817749999998
29900,8219.753630000001
30000,8219.752669999998
30100,8219.081775999999
30200,8219.069932
30300,8218.958891999999
30400,8218.95492
30500,8218.937838
30700,8218.929982000001
30800,8218.908558
30900,8218.704628000001
31000,8218.728258
31100,8218.72751
31200,8218.567668
31300,8218.551422
31400,8218.196812
31500,8217.481728
31600,8217.474672
31700,8217.456684
31800,8217.446588
31900,8217.41252
32000,8217.254346
32100,8217.251406
32200,8217.200234
32300,8217.204421999999
32400,8217.222312
32500,8217.222129999998
32600,8217.224808
32700,8217.217534
32800,8217.237088
32900,8217.233904
33000,8217.229136
33100,8217.218122
33200,8217.223359999998
33300,8217.211282
33400,8217.214366
33500,8217.161976
33600,8217.168934000001
33700,8217.177602
33900,8217.173232000001
34000,8217.14834
34100,8217.131732
34200,8217.134714
34300,8217.146794
34400,8217.112729999999
34500,8217.11016
34600,8215.721574
34700,8215.7087
34800,8214.023624
34900,8213.953089999999
35000,8213.880324000002
35200,8213.861496000001
35300,8213.789604
35500,8213.411801999999
35600,8213.402284
35700,8213.407594
35800,8213.399668
35900,8213.400174
36000,8212.841734000001
36100,8212.849218
36200,8212.674032
36300,8212.648420000001
36400,8212.64817
36500,8212.640612
36800,8212.055576
36900,8212.054272
37000,8212.052984
37100,8211.715786
37200,8211.719366
37300,8211.657662000001
37400,8211.659504000001
37500,8211.676946
37600,8211.598158
37700,8211.280814
37800,8211.267354000001
37900,8211.267864
38000,8211.268426
38100,8211.258039999999
38200,8210.818393999998
38300,8210.814762
38400,8210.762488
38500,8210.759730000002
38600,8210.753608
38700,8210.751352
38800,8210.745314000002
38900,8210.731242
39000,8210.71952
39100,8210.64788
39200,8210.648534
39300,8210.653498
39400,8210.512856000001
39500,8210.512856000001
39600,8210.509338
39700,8210.426486
39800,8210.425252000001
39900,8209.845926
40000,8209.377482


==> data/add/p_values/2_3_5_sim_anneal_short.csv <==
cycle_count,energy_cost
0,8378.727108000001
200,8369.607443999997
300,8363.916468
400,8357.655372000001
500,8353.840072
600,8350.69108
700,8348.644858
800,8344.571093999999
900,8342.967644
1000,8338.64859
1100,8337.44335
1200,8336.669424000002
1300,8335.297993999999
1400,8334.675572
1500,8330.835016
1600,8328.385962
1700,8326.590092
1900,8325.745518
2000,8325.29456
2100,8322.566758
2200,8318.701114000001
2300,8316.600102
2400,8315.11512
2500,8313.816288
2600,8310.492228000001
2800,8306.065872000001
2900,8304.90337
3000,8303.347696
3100,8302.879218
3300,8300.73318
3400,8298.019492
3500,8297.54043
3600,8297.371801999998
3700,8296.322492
3900,8295.873686
4000,8294.50775
4100,8292.224264
4300,8292.080262
4400,8291.835966
4500,8291.601709999999
4600,8289.083474000001
4700,8288.978681999999
4800,8287.428218000001
5000,8286.216155999999
5100,8278.050674
5200,8277.652812
5300,8276.022628
5400,8274.771246
5500,8273.99237
5600,8270.963104
5700,8270.878782
5800,8270.844724
5900,8269.681868
6100,8269.970654
6200,8268.86069
6300,8266.720798
6400,8265.655436
6500,8265.547996
6700,8264.884844
6900,8264.595786
7000,8264.477397999999
7100,8264.381268000001
7300,8263.6736
7400,8263.50033
7500,8263.456408
7600,8263.168210000002
7700,8263.037644
7800,8262.142524
7900,8261.849338
8000,8261.814518000001
8100,8261.591534000001
8200,8261.371284
8300,8260.891078
8400,8259.59551
8600,8259.161466
8700,8258.221868
8800,8257.060072
9000,8256.765006
9100,8256.731816000001
9200,8256.581664
9300,8256.582876
9400,8256.463743999999
9500,8255.57199
9600,8255.514169999999
9700,8255.027692
9800,8254.70222
10100,8254.48157
10200,8254.244768
10400,8253.709046
10500,8253.498166
10700,8252.988994
10800,8252.768712
10900,8252.487914000001
11000,8251.898048
11100,8251.133976000001
11200,8251.097109999999
11300,8250.641702
11400,8250.547798
11600,8250.069392
11700,8249.822842
11800,8249.724986000001
11900,8249.568056
12000,8249.384154000001
12200,8248.536884
12300,8248.511542
12600,8247.695308
12700,8247.404996000001
12800,8247.367982
12900,8247.283116
13000,8246.077350000001
13100,8246.030604
13300,8245.834636
13400,8245.801134
13500,8245.79942
13600,8244.978516
13700,8243.796938
13800,8243.187626
13900,8243.182828
14000,8243.199483999999
14100,8243.1677
14200,8243.1635
14300,8241.828870000001
14400,8241.320342
14500,8241.319778000001
14600,8241.376122000001
14700,8241.332396000002
14800,8241.098886000002
15000,8241.034358
15100,8239.038168
15200,8238.895046
15300,8238.601292
15400,8238.55897
15500,8237.718312
15600,8237.396228000001
15700,8237.354603999998
15800,8236.717428
15900,8236.657536
16000,8236.240013999999
16100,8235.965342
16200,8235.96551
16300,8235.824706
16400,8235.826862000002
16500,8235.833370000002
16600,8235.846862
16700,8234.651758
16800,8234.635262
16900,8234.614636000002
17000,8234.470347999999
17100,8233.763218
17200,8233.355234
17300,8233.161799999998
17400,8233.163987999998
17500,8233.15209
17600,8233.173334
17700,8232.349666
17800,8232.297466
17900,8232.274879999999
18000,8231.996416
18100,8231.914228
18200,8231.443132
18300,8231.410052000001
18400,8231.382662
18500,8230.113094
18600,8230.084008
18700,8230.063628
18800,8230.066588
18900,8230.051188000001
19000,8230.082900000001
19100,8230.05486
19200,8229.976212
19300,8229.127598
19400,8228.70781
19500,8228.008163999999
19600,8227.995573999999
19700,8227.969054000001
19800,8227.99587
19900,8227.996799999999
20000,8227.513490000001
20100,8227.314782
20200,8227.2876
20300,8227.072868
20400,8226.772270000001
20500,8226.76388
20600,8226.476308
20700,8226.476835999998
20800,8226.37254
20900,8226.260447999999
21000,8226.26805
21100,8225.782812
21200,8225.45881
21300,8224.760268000002
21400,8222.669528
21500,8222.599364
21600,8222.605892
21700,8222.584392
21800,8222.578592000002
21900,8222.270546
22000,8222.242822
22100,8222.11357
22200,8221.974081999999
22300,8221.972464
22400,8222.053018
22600,8221.924280000001
22700,8221.688944
22800,8221.439817999999
22900,8221.429594
23000,8221.398076000001
23100,8221.348754
23200,8220.595438
23300,8220.574698
23400,8220.575981999998
23500,8220.594456
23600,8220.556305999999
23700,8220.543606
23800,8219.918532
23900,8219.719578
24100,8219.725604000001
24200,8219.40652
24300,8219.371424
24400,8219.370778
24500,8219.362099999998
24600,8218.426073999999
24700,8218.295413999998
24800,8218.205692
24900,8215.832846
25000,8215.744732000001
25100,8215.7412
25300,8215.762038
25400,8215.757886
25500,8215.712204000001
25600,8215.43923
25700,8215.349151999999
25800,8213.426080000001
25900,8213.421928
26000,8213.413648000002
26100,8212.865212
26200,8212.844648
26300,8212.845134
26400,8212.846902
26500,8212.775792
26600,8212.513407999999
26700,8212.513051999998
26800,8212.519941999999
26900,8212.523184
27000,8212.520804
27100,8212.520804
27200,8212.377208
27300,8212.378467999999
27400,8212.377371999999
27500,8212.383533999999
27600,8212.344708
27700,8212.285256
27800,8212.116270000002
27900,8212.126668
28000,8212.143866
28100,8211.56893
28200,8208.223242
28300,8208.220882
28400,8207.887968000001
28500,8207.074666000002
28600,8207.052448
28700,8206.44097
28800,8206.432308
28900,8206.432452
29000,8206.444460000002
29100,8206.279826000002
29200,8206.112782
29300,8206.11963
29400,8206.102978
29500,8206.088162
29600,8206.067498
29700,8206.075664
29800,8205.417605999999
29900,8205.31791
30000,8205.125202
30100,8205.119318000001
30200,8205.061448
30300,8205.063306
30400,8205.06767
30500,8204.945958
30600,8204.882532
30700,8204.888837999999
30800,8204.899739999999
30900,8204.879762
31000,8204.885493999998
31100,8204.885236
31200,8204.888325999998
31300,8204.580979999999
31400,8204.592474000001
31500,8204.53033
31600,8203.922078
31700,8203.923224
31800,8203.869532
31900,8203.856766
32000,8203.831931999997
32100,8203.700368
32200,8203.696010000001
32300,8203.698
32400,8203.72081
32500,8203.725072000001
32600,8203.716672
32700,8203.725902
32800,8203.725902
32900,8203.77483
33000,8203.761900000001
33100,8203.445056
33300,8203.424117999999
33500,8203.41699
33600,8203.357434
33700,8202.191647999998
33800,8202.183838
33900,8201.829438
34000,8201.838298
34100,8201.838298
34200,8201.843347999999
34300,8201.837200000002
34500,8201.31031
34600,8201.183975999998
34700,8201.179574
34800,8200.93709
34900,8200.937224
35000,8200.935404
35100,8200.920962
35200,8200.510508000001
35300,8200.437538
35500,8200.41529
35600,8200.403042
35800,8200.108354
35900,8200.11223
36100,8199.919116000001
36200,8199.926794
36300,8199.927834
36400,8199.92539
36500,8199.916134
36600,8199.92844
36700,8199.939874
36800,8199.952314
36900,8199.331192000001
37000,8199.327558
37100,8199.30733
37200,8199.308274
37300,8199.311384
37400,8199.3033
37500,8199.299927999999
37600,8199.260274
37700,8199.252418
37800,8199.131873999999
38000,8199.131529999999
38100,8199.123346
38200,8199.122978000001
38300,8198.969914
38400,8198.81201
38500,8197.729220000001
38600,8197.739411999999
38700,8197.750252000002
38800,8197.757679999999
38900,8197.743634
39000,8197.739230000001
39100,8197.737226000001
39200,8197.725512
39400,8197.725512
39500,8197.076642
39600,8197.068518
39700,8197.078004
39800,8197.081266
39900,8196.995438000002
40000,8196.992314


==> data/add/p_values/2_4_5_sim_anneal_short.csv <==
cycle_count,energy_cost
0,8376.41141
100,8367.739275999998
200,8356.750018
300,8353.363025999999
500,8350.225916
700,8344.37073
800,8339.067852
900,8335.859564000002
1100,8332.130154
1200,8328.755818000001
1300,8322.804736000002
1400,8320.612280000001
1600,8319.41425
1700,8316.544372
1800,8314.641208
1900,8312.381608
2100,8304.401972000001
2200,8303.983704
2300,8301.968862
2400,8301.425072000002
2500,8300.86969
2600,8299.048206
2700,8297.806013999998
2900,8295.824164
3000,8295.395904
3100,8294.956878
3200,8293.63155
3300,8292.147324
3400,8291.645139999999
3500,8291.168867999999
3600,8290.496276000002
3700,8288.714926
3800,8288.129886
3900,8287.552938
4000,8285.677542000001
4100,8283.384314
4200,8282.956082
4300,8282.621523999998
4400,8275.648534
4500,8274.32028
4600,8274.100247999999
4700,8273.255586000001
4800,8273.074568
4900,8272.756175999999
5000,8272.518152
5100,8272.133708
5200,8271.182202
5300,8270.513144
5400,8270.010584
5500,8268.566008
5600,8267.800162
5800,8267.721872
5900,8267.730212
6000,8267.82633
6100,8266.187472000001
6200,8265.274013999999
6300,8265.090196000001
6400,8265.07952
6500,8264.45189
6600,8263.599786
6700,8263.53186
6800,8263.03703
6900,8263.079888
7000,8262.354676
7200,8261.904168
7300,8261.893494
7400,8261.753983999999
7600,8260.378632000002
7700,8257.673685999998
7800,8257.668294
7900,8257.200002000001
8000,8257.085930000001
8100,8256.85859
8200,8256.621847999999
8400,8256.622906
8500,8256.229612
8600,8254.481334
8700,8252.601404
8800,8251.784061999999
8900,8251.317729999999
9000,8251.302466
9100,8251.262096
9200,8250.930192000002
9300,8250.710054000001
9400,8250.317659999999
9500,8249.863256
9600,8248.174697999999
9700,8247.85037
9800,8247.110266
9900,8246.031034
10000,8245.860568
10100,8245.937278000001
10200,8245.966938000001
10300,8245.902934
10400,8245.552704000002
10500,8245.526428
10600,8245.040401999999
10700,8245.046731999999
10800,8245.011218
10900,8244.897356
11000,8244.828398
11100,8244.568794
11200,8243.368473999999
11300,8242.747081999998
11400,8242.737290000001
11500,8242.308362
11600,8242.302649999998
11700,8241.958808
11800,8241.933222000001
11900,8241.85791
12000,8239.96651
12100,8239.343126000002
12300,8239.287204
12400,8238.486706
12500,8238.392028
12600,8238.24167
12700,8237.975046000001
12800,8236.943455999999
12900,8236.234396
13000,8236.129907999999
13100,8235.704322
13200,8235.729354
13300,8235.802676
13400,8233.733792
13500,8233.216594
13600,8230.455366
13700,8229.863927999999
13900,8229.74608
14000,8229.754120000001
14200,8229.558126
14300,8228.978688
14400,8228.957085999999
14500,8228.9636
14600,8228.15257
14700,8228.169596000002
14800,8228.106631999999
14900,8228.102106
15000,8228.11925
15100,8228.11402
15200,8227.544123999998
15300,8227.508102
15400,8226.700728
15500,8226.69603
15600,8226.754152
15700,8226.752700000001
15900,8226.756164
16000,8226.691646000001
16100,8226.25569
16200,8226.267546
16300,8226.069366
16400,8226.06391
16500,8225.908038
16600,8225.819998
16700,8225.78368
16800,8225.415084
16900,8225.404488
17000,8225.359844
17100,8225.326084
17200,8225.093694000001
17300,8224.784906
17400,8224.192788
17500,8224.078604
17600,8224.06641
17700,8223.828606
17800,8223.862564
17900,8223.862133999999
18000,8223.216843999999
18200,8223.199700000001
18300,8223.030304
18400,8223.031594
18500,8223.068558
18600,8222.941181999999
18800,8222.832376
18900,8222.686828
19000,8222.705218
19100,8222.720768
19200,8222.670178
19300,8222.469242
19400,8222.459471999999
19500,8222.451561999998
19600,8222.226566
19700,8222.113243999998
19900,8221.977258
20000,8221.960186
20100,8221.995498
20200,8221.989446
20300,8221.780972
20400,8221.73539
20700,8221.7271
20800,8221.719492
20900,8221.132291999998
21000,8221.092406
21100,8220.864819999999
21200,8220.890886
21300,8220.49865
21400,8220.21941
21500,8220.150880000001
21700,8219.973216
21800,8219.971992
21900,8219.917638
22000,8219.760018
22100,8219.768250000001
22200,8219.754334
22300,8219.637917999999
22400,8219.492654
22500,8219.478414000001
22600,8219.444577999999
22700,8219.445794
22900,8219.418792
23000,8219.392218
23100,8219.282878000002
23200,8219.142740000001
23300,8219.132650000001
23400,8219.123064
23500,8219.116414
23600,8218.956154
23700,8218.954443999999
23800,8218.809283999999
23900,8218.795737999999
24100,8218.77487
24200,8218.773834
24300,8218.774568
24400,8218.772598
24500,8218.78841
24600,8218.736378
24700,8218.682158
24800,8218.602834000001
24900,8218.451044
25000,8218.44223
25100,8218.453776
25200,8218.479584
25300,8218.435684
25400,8218.432252
25500,8218.456441999999
25600,8218.326608
25800,8217.819756
25900,8217.819756
26000,8217.816647999998
26100,8217.820790000002
26200,8217.820517999999
26400,8217.694944
26600,8216.794962
26700,8216.089364
26800,8216.091374
26900,8216.099639999999
27000,8216.098042
27100,8216.128542
27300,8216.147235999999
27400,8216.151147999999
27500,8216.047983999999
27600,8216.026102
27700,8216.027034000002
27800,8215.964092
27900,8215.66918
28000,8215.636464
28100,8215.632169999999
28200,8215.657018
28300,8215.649377999998
28400,8215.45084
28500,8215.448763999999
28600,8215.421384
28700,8215.156054
28800,8215.158442
28900,8214.893828
29000,8214.229778
29100,8214.229392
29200,8214.229790000001
29300,8214.088506
29400,8214.102042000002
29500,8213.51773
29800,8213.474527999999
29900,8212.858264
30000,8212.847276
30100,8212.853972
30200,8212.841414
30300,8212.842022
30400,8212.667508
30500,8212.672566
30600,8212.630566000002
30700,8212.55906
30800,8212.553517999999
30900,8212.537854
31000,8212.447119999999
31100,8212.445858
31200,8211.815853999999
31300,8211.813642
31400,8211.794272
31500,8211.790173999998
31600,8211.755136
31700,8211.749218
31800,8211.744886
31900,8211.73046
32000,8211.73046
32100,8211.736611999999
32400,8211.702916
32500,8211.695788
32600,8211.693486
32700,8211.67834
32800,8211.551742
32900,8211.570174
33000,8211.564956
33100,8211.575922
33200,8211.547596
33300,8210.876154
33400,8210.846434000001
33500,8210.847848000001
33700,8210.853786
33800,8210.695526
33900,8210.492128
34000,8210.490536
34100,8210.4869
34200,8210.489085999998
34300,8209.678369999998
34400,8209.676552
34500,8209.679072
34600,8209.683332
34700,8209.676184
35000,8209.67172
35100,8207.398224
35200,8207.394874
35300,8207.395966
35400,8207.326362000002
35500,8207.315396000002
35600,8207.314188
35700,8207.31113
35800,8207.30604
35900,8207.296552
36000,8207.279534
36200,8207.298378
36300,8207.287456
36400,8207.292386
36500,8207.170869999998
36600,8207.17636
36700,8207.168536000001
36800,8207.177274
36900,8207.169372
37000,8206.771277999998
37100,8206.764086
37200,8206.772478
37300,8206.671081999999
37400,8206.669491999999
37500,8206.669491999999
37600,8206.669962
37700,8206.671868000001
37800,8206.662932
37900,8206.679408
38000,8206.686028
38100,8206.723634
38200,8206.715314000001
38300,8205.608104
38400,8205.06666
38500,8205.003864
38600,8204.99872
38700,8205.000206
38800,8205.015812000001
38900,8205.026052000001
39000,8205.021244
39100,8205.031924
39200,8205.009526
39300,8204.965132000001
39400,8204.965256
39500,8204.87011
39600,8204.85404
39700,8204.86458
39800,8204.54308
39900,8204.527834
40000,8204.488976


==> data/add/p_values/2_5_5_sim_anneal_short.csv <==
cycle_count,energy_cost
0,8376.154709999999
100,8366.99847
200,8361.702802
300,8358.920361999999
400,8352.78773
500,8350.845688
600,8348.809728
700,8343.307354
800,8340.7412
900,8337.91634
1000,8336.344686
1100,8335.059471999999
1300,8331.330742
1400,8326.838156000002
1500,8325.505104
1600,8320.585454
1700,8319.664276
1800,8317.492514000001
1900,8314.330746
2100,8312.173654
2200,8310.367422
2400,8307.848264
2500,8306.541372
2700,8306.372692
2800,8305.28246
2900,8302.419922
3100,8300.885919999999
3200,8300.014632
3300,8298.8373
3400,8295.19471
3500,8294.41211
3600,8293.509232
3700,8292.292858
3800,8291.242097999999
3900,8290.24677
4000,8290.055292
4100,8289.933477999999
4200,8289.341762
4300,8289.254426
4400,8288.43779
4500,8287.895158
4600,8287.318952
4700,8285.588402
4800,8284.118279999999
4900,8283.789137999998
5000,8282.301916
5100,8281.947174
5200,8279.751079999998
5300,8278.14559
5400,8277.475278
5500,8276.867984
5600,8275.575666
5700,8275.364626
5800,8275.218347999999
5900,8274.893412
6100,8273.93058
6200,8273.853276
6300,8273.755306000001
6400,8273.704832000001
6500,8273.27549
6600,8273.185116
6700,8273.073712000001
6800,8272.21315
6900,8272.148627999999
7000,8271.36003
7100,8269.541636
7200,8269.514218
7300,8268.42181
7400,8268.323339999999
7500,8268.062571999999
7600,8267.910951999998
7700,8267.242366
7800,8267.217246
7900,8266.865652
8000,8266.474248
8100,8266.470070000001
8200,8265.812238
8300,8264.92844
8400,8264.839934
8500,8263.83694
8600,8262.927996
8700,8262.845848
8900,8262.767428000001
9100,8261.706294
9200,8261.55167
9300,8260.790038000001
9400,8260.70307
9500,8260.48208
9700,8259.719915999998
9800,8259.493088
9900,8259.307559999997
10100,8259.086112
10200,8257.355934000001
10300,8257.133729999998
10400,8256.454282
10500,8256.399952
10600,8256.390889999999
10700,8256.334932000002
10800,8254.796936
10900,8254.745508
11000,8254.660034
11100,8254.46672
11200,8253.098768
11300,8251.976648
11400,8251.750912
11500,8251.73039
11600,8251.286814000001
11700,8248.170366000002
11800,8248.200258
11900,8248.157938
12000,8248.130822000001
12300,8248.125034
12400,8248.214834000002
12500,8247.865268
12600,8247.511386000002
12700,8247.503958000001
12800,8247.511718
12900,8247.511627999998
13000,8246.915444000002
13200,8246.69083
13300,8246.589345999999
13400,8246.550930000001
13500,8245.663526
13600,8245.08826
13700,8245.000565999999
13800,8244.83313
14000,8244.808014
14100,8244.758134
14300,8244.744502
14400,8244.357036
14500,8244.27954
14600,8244.250252000002
14700,8243.632996
14800,8243.631146000002
14900,8243.5331
15100,8242.848278000001
15200,8242.818498
15300,8242.739056
15400,8241.08057
15500,8240.74049
15600,8240.567181999999
15700,8240.56776
15800,8239.91002
15900,8239.77595
16000,8239.779439999998
16200,8238.965818
16300,8238.928727999999
16500,8238.087606000001
16600,8237.699304
16700,8237.579746
16800,8237.38655
16900,8237.373816000001
17000,8237.353834
17100,8237.297907999999
17200,8237.305898
17300,8234.179575999999
17400,8234.158226
17500,8232.380516
17600,8231.794809999998
17700,8231.827822
17800,8231.832508
17900,8231.840524000001
18100,8231.725408000002
18200,8231.682316
18300,8231.63782
18400,8230.353508
18500,8229.331183999999
18600,8229.329548
18700,8229.110474000001
18800,8228.985062000002
18900,8228.933950000002
19000,8228.921074000002
19100,8228.658818000002
19200,8228.52101
19300,8228.542708
19400,8228.545164
19500,8227.825052
19600,8227.78283
19700,8227.583428
19800,8227.593464
19900,8227.57066
20000,8227.574804
20100,8227.598714000002
20200,8227.422244
20400,8227.36565
20500,8227.347532
20600,8227.32716
20700,8227.187666000002
20900,8227.152398
21000,8227.134214
21100,8227.036626
21300,8226.753542
21400,8226.149653999999
21500,8226.095676
21600,8226.012406
21700,8224.59402
21800,8224.536415999999
21900,8224.503966
22000,8224.478518
22100,8224.27994
22200,8224.277472
22300,8224.200658
22400,8223.588571999999
22700,8223.368890000002
22800,8222.199718
23000,8222.190226
23100,8222.197646
23200,8221.426554
23400,8221.173016
23500,8221.130025999999
23600,8221.09074
23700,8220.781116000002
23800,8220.214128
23900,8220.211242
24000,8220.215097999999
24100,8220.181248
24200,8220.162592
24300,8220.140122
24500,8220.094754
24600,8219.85672
24700,8219.84063
24800,8219.83567
24900,8219.814162
25000,8219.549934
25100,8219.573339999999
25300,8219.566154
25400,8219.562278000001
25500,8219.237369999999
25600,8219.231052
25700,8218.918962
25800,8217.106074
25900,8216.816051999998
26000,8216.770553999999
26100,8212.018157999999
26300,8212.015754000002
26400,8212.035002
26500,8212.007754
26600,8211.998334
26700,8211.956928
26800,8211.956372
26900,8211.917392
27000,8211.946520000001
27100,8211.91813
27200,8211.922862000001
27300,8211.671074
27400,8211.673726
27500,8211.667188
27600,8211.655464
27700,8211.57639
27800,8211.494102
27900,8211.362192
28000,8211.284742
28100,8211.306186
28200,8211.269562
28300,8211.247454
28400,8211.256044
28500,8210.722770000002
28600,8210.047636
28700,8210.065171999999
28800,8210.052902
28900,8210.047556000001
29000,8210.038770000001
29100,8210.047036
29200,8210.044614
29300,8210.056514
29400,8210.068262
29500,8210.035937999999
29700,8210.020688
29800,8209.903526
29900,8209.898408
30000,8209.208832
30100,8209.156384
30200,8209.151800000001
30300,8209.15285
30400,8209.157434
30500,8209.140395999999
30600,8208.876118
30700,8208.879646000001
30800,8208.895942
30900,8208.901106000001
31000,8208.899604
31100,8208.904598000001
31200,8208.913826
31300,8208.905314
31400,8208.655898
31500,8208.645439999998
31600,8208.450652000001
31700,8208.447408
31800,8208.442774
31900,8208.449618
32000,8208.460784
32200,8208.450586
32400,8208.447424
32500,8208.410072
32600,8208.384218
32700,8208.384222
32900,8208.376374000001
33000,8208.365909999999
33100,8208.091852000001
33200,8207.330264
33300,8207.302624
33400,8207.314624
33500,8207.145306
33600,8207.105520000001
33700,8207.116472
33800,8207.043829999999
33900,8206.940608
34000,8206.915688
34100,8206.829844
34200,8206.812698
34300,8206.831133999998
34400,8206.849758
34500,8206.810828000001
34600,8206.818688
34700,8206.822639999999
34800,8206.80128
34900,8206.590066
35000,8206.590081999999
35100,8206.60251
35200,8206.577153999999
35300,8206.528811999999
35400,8206.528554
35500,8206.493318
35600,8206.444892000001
35700,8206.43865
35800,8206.441232000001
36000,8205.790237999998
36100,8205.792462000001
36200,8205.788116
36300,8205.786257999998
36400,8205.787354
36500,8205.70955
36600,8205.719114000001
36700,8205.724256
36800,8205.722618000002
36900,8205.641996000002
37000,8205.59736
37100,8205.590489999999
37200,8204.950456
37300,8204.914874
37400,8204.916012
37500,8204.922786
37600,8204.88459
37700,8204.894532
37800,8204.874784
37900,8204.865806
38000,8204.671498
38100,8204.635248
38200,8204.341735999998
38300,8203.53377
38400,8203.441662000001
38500,8203.441076
38600,8203.43973
38800,8203.446442
38900,8203.432458
39000,8203.431079999998
39100,8203.038026
39200,8202.854414000001
39300,8202.780805999999
39400,8202.775994
39500,8202.800522000001
39600,8202.717536
39800,8202.725358
39900,8202.473784
40000,8202.46701


==> data/add/p_values/2_6_5_sim_anneal_short.csv <==
cycle_count,energy_cost
0,8376.053737999999
200,8366.800226
300,8363.67271
400,8360.223915999999
500,8352.489984
600,8345.3256
700,8342.227686
800,8340.916236000001
900,8336.603258
1000,8336.085026
1100,8334.798144
1200,8333.890628000001
1400,8328.423832000002
1500,8327.495343999999
1600,8323.969340000001
1700,8320.949588000001
1800,8317.195364000001
1900,8315.187208
2000,8313.748262
2100,8310.807466000002
2200,8308.361108000001
2300,8307.454113999998
2500,8304.662740000002
2600,8301.174195999998
2700,8300.264791999998
2800,8298.930842
2900,8296.054553999998
3000,8295.591234000001
3100,8291.832020000002
3200,8291.483129999999
3300,8290.492588
3400,8289.92985
3500,8290.044559999998
3600,8287.969672000001
3700,8287.1664
3800,8285.498824
3900,8284.013306
4000,8281.450712000002
4100,8281.143024
4200,8280.009554
4300,8279.910338
4400,8279.290626
4600,8277.213708
4800,8277.103444
4900,8276.724360000002
5000,8273.99135
5100,8271.814046
5200,8271.651722
5300,8271.657824
5400,8271.346412
5500,8271.119546
5600,8270.716724
5800,8269.359374
5900,8269.097702000003
6000,8269.005223999999
6100,8268.849694
6200,8268.048348
6300,8267.521878000001
6400,8267.538510000002
6500,8266.815262
6700,8266.310854000001
6800,8265.024776
6900,8264.630946
7000,8264.685676
7100,8264.330676000001
7200,8264.416488
7300,8263.191758
7400,8262.854836000002
7500,8262.769962
7600,8262.452404
7700,8262.442998
7800,8259.891142
7900,8259.721204
8000,8257.882628000001
8200,8257.564122
8300,8257.503792
8400,8256.91721
8500,8256.453276000002
8600,8256.352366000001
8700,8255.189072
8800,8251.532773999998
8900,8250.358365999999
9000,8249.440272
9100,8249.430234000001
9200,8249.284616
9400,8249.232018
9500,8249.228802000001
9600,8248.836528
9700,8248.799802
9800,8248.479898
9900,8248.294844
10000,8248.080826
10100,8248.047001999998
10200,8248.054836
10300,8248.081854
10400,8248.041662
10600,8248.019581999999
10700,8247.91515
10800,8247.609432000001
10900,8247.492852
11100,8247.288830000001
11200,8247.155628
11300,8245.212902000001
11400,8245.137211999998
11500,8245.023325999999
11600,8243.309394
11700,8242.998756
11800,8242.961796
11900,8242.857422000001
12200,8242.808236
12300,8242.008192000001
12400,8242.000900000001
12500,8242.03572
12600,8242.041412
12700,8241.850611999998
12800,8241.846096000001
12900,8241.600466
13000,8241.615349999998
13100,8241.65858
13200,8241.611831999999
13300,8241.494623999999
13400,8241.486528
13500,8241.081148000001
13600,8240.737514
13800,8240.753682
13900,8240.750344
14000,8240.771578
14200,8240.619956
14300,8240.247800000001
14400,8240.221092
14500,8239.761524
14600,8239.761952
14800,8239.726484
14900,8239.71721
15000,8239.708547999999
15100,8239.69361
15200,8239.65214
15300,8239.009478
15500,8238.565556
15600,8238.564110000001
15700,8238.41847
15800,8237.960154
16000,8237.992778
16100,8238.011252
16200,8237.867467999999
16300,8237.87801
16400,8237.877662
16500,8237.877996
16600,8236.998538
16700,8236.908895999999
16800,8236.83892
16900,8236.667744
17000,8236.657262
17100,8235.937638
17200,8235.92383
17300,8235.853627999999
17400,8234.865568
17500,8234.84369
17600,8234.569191999999
17700,8234.58118
17800,8234.173524000002
17900,8234.165604
18000,8234.148926
18100,8234.149772
18200,8234.149708
18300,8234.124152
18400,8234.137101999999
18500,8233.413236
18600,8233.335196
18700,8233.040794
18800,8232.998928
19000,8232.993552000002
19100,8231.804199999999
19200,8231.699916000001
19300,8231.697126000001
19400,8231.597192
19500,8231.586356000002
19600,8231.501278000002
19700,8231.475568
19800,8230.593863999999
19900,8230.019665999998
20000,8229.655821999999
20100,8229.667988
20200,8229.658064
20300,8229.564269999999
20400,8229.490104
20500,8228.38467
20600,8228.257946
20700,8227.932608
20900,8227.915358
21000,8227.876377999997
21100,8227.900552
21200,8227.867241999998
21300,8227.866978
21400,8227.7689
21500,8227.740368000002
21600,8227.76439
21700,8227.57526
21800,8227.540764000001
21900,8227.545022000002
22000,8227.173824
22100,8227.109988
22200,8226.942694000001
22300,8226.933792
22400,8226.952315999999
22500,8226.940041999998
22600,8226.932252
22700,8226.921368
22900,8226.901483999998
23000,8226.908882
23100,8226.154923999999
23200,8226.106877999999
23400,8226.131806
23600,8226.15224
23700,8226.18918
23800,8225.970140000001
24000,8225.595576000002
24200,8225.440872
24300,8225.410892
24400,8225.035256
24500,8225.023846
24600,8225.009600000001
24800,8224.869856
24900,8224.665298
25000,8224.66241
25100,8224.538052
25200,8224.256018
25300,8224.140746
25400,8224.182272
25600,8224.184776
25800,8224.133592
25900,8224.046460000001
26000,8223.891204000001
26100,8223.86586
26200,8223.806334
26300,8223.795696
26400,8223.616284
26500,8223.60679
26600,8223.614376
26700,8223.488696
26800,8223.444707999999
27000,8223.415418
27100,8223.425674000002
27200,8223.454434000001
27300,8223.316802
27400,8223.312780000002
27500,8223.209676
27600,8223.186598
27700,8223.1302
27800,8223.141614
27900,8222.983828
28000,8222.906962000001
28100,8222.909464
28200,8222.85759
28300,8222.481459999999
28400,8222.494161999999
28500,8222.385216
28600,8222.385001999999
28700,8222.402030000001
28800,8222.403396
28900,8222.399736000001
29000,8222.407159999999
29100,8222.363852
29300,8222.339066
29400,8221.677178000002
29500,8221.67409
29600,8221.63079
29700,8221.617087999999
29800,8220.929946
29900,8220.930854
30000,8220.371644
30100,8220.272308000001
30200,8220.221126
30300,8219.499052
30400,8219.483307999999
30500,8219.309186
30700,8219.306037999999
30800,8219.266058
30900,8219.2617
31000,8219.271694000001
31100,8219.284662
31200,8219.298916
31300,8219.3004
31400,8219.311834
31500,8219.303424000002
31600,8219.320140000002
31700,8219.314808000001
31800,8219.301228
31900,8219.171158000001
32000,8218.78521
32100,8218.020808
32200,8217.74068
32400,8217.707572
32800,8217.5037
32900,8217.502854
33000,8217.496874
33100,8217.471807999998
33200,8217.466202
33300,8217.329807999999
33500,8217.332594
33600,8216.645452
33800,8216.638840000001
33900,8216.638764
34000,8216.661763999999
34100,8216.528282
34200,8216.521542
34300,8216.524074
34500,8216.52556
34600,8216.532844
34700,8216.537934
34800,8216.514294
34900,8216.476672
35000,8216.484804
35100,8216.202462
35200,8216.146206000001
35300,8216.13918
35400,8216.15195
35500,8216.156502000002
35600,8213.666596
35700,8213.670571999999
35800,8213.386234000001
35900,8213.361462
36000,8213.356258000002
36100,8213.232018
36200,8213.231908
36300,8212.921006
36400,8212.907492
36500,8212.908878
36800,8212.347136
36900,8212.3501
37000,8211.75935
37100,8211.721286000002
37200,8211.693678
37300,8211.517608
37500,8211.508986
37600,8211.440480000001
37700,8211.454712
37800,8211.467862000001
37900,8211.472488
38000,8211.09696
38100,8211.10046
38200,8211.087256
38300,8211.082427999998
38400,8211.020050000001
38500,8211.009532
38600,8211.014968
38700,8211.027463999999
38900,8211.03627
39000,8211.000954
39200,8210.999902
39300,8211.001774
39400,8210.542431999998
39500,8210.542431999998
39600,8210.547078
39700,8210.547078
39900,8210.542656
40000,8210.535747999998


==> data/add/p_values/2_7_5_sim_anneal_short.csv <==
cycle_count,energy_cost
0,8378.65169
100,8371.290718
200,8361.833092
300,8357.108709999999
400,8353.497406
500,8345.812739999998
600,8344.033126
700,8340.516501999999
800,8337.229464
900,8336.176878
1100,8330.526282
1200,8329.410294000001
1400,8324.325096
1500,8321.580877999999
1600,8320.922068
1800,8319.730842
1900,8319.288246
2000,8319.119128
2100,8317.305244
2200,8315.982064
2300,8314.392043999998
2400,8312.652286
2500,8312.003934000002
2600,8310.363542
2700,8306.210668
2800,8304.52033
2900,8303.649752000001
3000,8302.518234
3100,8302.27491
3200,8301.736668000001
3300,8301.162278
3400,8300.596682
3500,8300.285138
3600,8297.283491999999
3700,8293.924906
3800,8293.209036
3900,8292.373138
4000,8292.271534
4100,8291.560816
4200,8291.299858
4300,8290.65336
4400,8289.876218
4500,8289.717302000001
4600,8289.216428000002
4800,8288.366743999999
4900,8287.957059999999
5100,8287.237383999998
5200,8286.39742
5300,8283.360913999999
5500,8283.04967
5600,8281.695314
5700,8278.792246
5800,8277.790172
5900,8277.784436
6000,8277.341338
6100,8276.422333999999
6200,8274.870488
6300,8273.797638
6400,8273.559367999998
6600,8271.876328
6700,8271.587986
6800,8270.721996
6900,8270.572454000001
7000,8269.282924000001
7100,8268.773675999999
7200,8268.649746
7300,8267.148116
7400,8267.007234
7500,8266.1775
7700,8265.796296
7800,8265.744330000001
7900,8263.469280000001
8000,8263.16594
8100,8263.014768000003
8200,8262.952742
8300,8262.667214000001
8400,8262.327022000001
8500,8262.003696
8600,8261.512092
8800,8261.144884
8900,8261.14725
9000,8261.009034
9200,8259.734496000001
9300,8259.631537999998
9400,8259.382027999998
9600,8259.368144000002
9700,8259.298233999998
9900,8259.026984
10000,8258.871051999999
10100,8258.892634
10200,8258.63239
10300,8258.121258
10400,8257.593096
10600,8256.769354
10700,8256.34219
10800,8256.05247
10900,8255.675104
11000,8255.496206
11100,8255.305908
11200,8254.085837999999
11300,8254.098227999999
11400,8254.082129999999
11500,8254.141740000001
11700,8253.820272
11800,8253.104191999999
11900,8253.120802
12000,8253.171462
12100,8252.675646
12200,8252.01211
12300,8247.624790000002
12400,8247.625517999999
12500,8246.988507999999
12600,8246.750432
12700,8246.444116
12800,8246.440012000001
12900,8246.026496
13000,8245.725036
13100,8245.663274
13200,8245.649106
13300,8243.901208000001
13400,8243.709490000001
13500,8243.357164
13600,8243.283379999999
13700,8243.214538
13800,8243.152984
13900,8243.1382
14000,8242.342984
14200,8241.804574
14300,8241.491795999998
14400,8241.20492
14500,8240.864872
14600,8240.832524000001
14700,8240.844595999999
14800,8240.874666
15000,8240.858024
15100,8239.162091999999
15200,8238.978385999999
15300,8238.942168000001
15400,8238.797058
15500,8238.780416
15600,8238.740134000001
15700,8238.734516
15800,8238.431436
15900,8237.834836
16000,8237.226356000001
16100,8237.226136000001
16200,8237.045688
16300,8236.83479
16400,8236.592662
16600,8236.020956
16700,8235.91725
16800,8233.59068
16900,8232.497706
17000,8232.428696
17200,8232.297576
17300,8232.252228000001
17400,8232.028128
17500,8231.352719999999
17600,8231.380528
17700,8231.292684
17800,8231.216892
17900,8230.974158
18000,8230.872619999998
18100,8230.51737
18200,8230.471564
18300,8230.466648
18400,8230.242982
18500,8230.238797999998
18600,8229.997354
18700,8229.883156
18800,8229.817014
18900,8229.830044
19000,8229.694118000001
19200,8229.732458
19300,8229.63689
19400,8229.639458
19500,8229.667706
19600,8229.573132
19700,8229.40134
19800,8228.973136
19900,8228.977515999999
20000,8228.839652
20100,8228.825633999999
20200,8228.235862
20300,8228.150833999998
20400,8228.124082
20500,8228.014648
20700,8228.040724
20800,8227.440967999999
20900,8227.426438
21000,8227.409594
21100,8227.383332000001
21200,8227.393086
21300,8227.293442
21400,8227.294162
21500,8227.236438
21600,8227.193834000002
21700,8227.138088
21800,8226.121742
21900,8226.101948
22000,8226.074482
22100,8225.481904
22200,8225.482506
22300,8225.497522
22400,8225.434116
22500,8224.554638000001
22600,8224.571961999998
22700,8224.569211999999
22800,8223.972216
22900,8223.922949999998
23000,8223.89017
23100,8223.889178
23200,8223.202762
23300,8223.18565
23400,8223.133866
23500,8223.12822
23600,8222.38606
23700,8222.249835999999
23800,8222.201217999998
23900,8222.203464000002
24000,8222.173076000001
24100,8220.89167
24200,8220.754226000001
24300,8220.745351999998
24400,8220.741193999998
24500,8220.72752
24700,8220.702549999998
24800,8217.959748
24900,8217.417822
25000,8217.424258
25100,8217.252608
25200,8216.994122
25300,8216.909904
25400,8215.945274000002
25500,8215.931532
25600,8215.949885999999
25700,8215.920483999998
25900,8215.317006000001
26000,8215.325098000001
26100,8215.308686
26200,8215.313623999999
26300,8215.322666
26400,8214.55279
26500,8214.475392
26600,8214.478126
26700,8214.481108
26800,8214.45283
27000,8214.347632
27100,8214.319334
27400,8214.318436
27500,8214.296354000002
27600,8214.292468000001
27700,8214.279091999999
27800,8214.314042000002
27900,8214.332416
28000,8214.334766
28100,8214.334282
28200,8214.296448
28300,8214.301905999999
28400,8214.235276000001
28500,8214.238229999999
28600,8214.232618
28800,8214.223754
28900,8213.445354
29000,8212.720848
29100,8212.114258
29200,8212.128106
29300,8212.111012
29400,8212.114006
29500,8212.105961999998
29600,8212.075856
29700,8212.076264
29800,8212.060302000002
30000,8212.059274
30100,8212.04747
30200,8212.042204000001
30300,8212.045024000001
30400,8212.047768
30500,8211.371728000002
30600,8211.184398000001
30800,8210.619365999999
30900,8210.578495999998
31100,8210.483196000001
31200,8210.461132
31400,8210.267912
31500,8209.850658
31600,8209.268982
31700,8209.263457999998
31800,8209.271144000002
31900,8209.074349999999
32000,8209.063616000001
32100,8208.787253999999
32200,8208.799458
32300,8208.805632
32400,8208.830248000002
32500,8208.706546000001
32600,8208.71526
32700,8208.375409999999
32800,8208.378516
32900,8208.373808
33000,8208.360706000001
33100,8208.357546000001
33200,8208.359924
33300,8208.357186
33400,8208.382345999999
33500,8208.395176
33600,8208.380648
33700,8208.32273
33800,8208.325702
33900,8208.306104
34000,8208.321097999999
34100,8208.211486
34200,8208.210734
34400,8208.121962000001
34500,8207.927954
34700,8207.927098
34800,8207.938372
35000,8207.940588000001
35100,8207.9428
35200,8207.960031999999
35300,8207.946084
35400,8207.289662
35500,8207.108128
35600,8207.11122
35700,8207.121006
35800,8207.123797999999
35900,8207.132163999999
36000,8207.115478
36100,8207.101765999998
36200,8207.103802000001
36300,8207.086231999998
36400,8207.017027999998
36500,8207.008647999999
36700,8206.986092
36800,8206.964672
36900,8206.956536
37000,8206.957473999999
37100,8206.957126
37200,8206.948718
37300,8206.561458
37400,8206.555956
37500,8206.559578
37600,8206.544998
37700,8206.548811999999
37800,8206.537202000001
38000,8206.537656
38100,8206.533496
38200,8206.522202000002
38300,8206.349072
38400,8206.354594
38500,8206.370316
38600,8206.36764
38700,8206.374946000002
38800,8206.06395
38900,8205.727332
39000,8205.695032
39100,8205.597428
39200,8205.420062000001
39300,8204.73842
39400,8204.720626
39500,8204.636620000001
39600,8204.628272
39700,8204.475024
39800,8204.466658000001
39900,8204.432420000001
40000,8204.430798


==> data/add/p_values/2_8_5_sim_anneal_short.csv <==
cycle_count,energy_cost
0,8377.672609999998
100,8371.338172
200,8362.861906
300,8358.69817
400,8353.766654000001
500,8350.15808
600,8348.582495999999
700,8347.22269
800,8344.668946000002
900,8340.823292
1000,8337.248984
1100,8335.143918
1200,8331.208330000001
1300,8328.897697999999
1400,8326.753138
1500,8323.553426000002
1600,8323.005161999998
1700,8320.566209999999
1800,8320.001298
1900,8318.74062
2000,8317.360428
2100,8316.167468
2200,8314.781484000001
2400,8313.944868
2500,8308.946878
2600,8308.334246
2700,8306.520092
2800,8300.533776
2900,8299.497318
3000,8298.231232
3100,8297.34842
3200,8297.233802
3300,8295.883679999999
3400,8295.629305999999
3500,8293.421597999999
3600,8293.247513999999
3700,8292.916379999999
3800,8292.06005
3900,8290.974038
4000,8290.260255999998
4100,8289.941105999998
4200,8286.411894
4300,8285.46728
4400,8285.134802
4500,8284.430826
4600,8284.207534
4700,8279.584187999999
4800,8278.291130000001
4900,8278.090644
5000,8276.657114
5200,8274.608086
5300,8274.636768
5400,8273.966572000001
5500,8271.998236
5600,8270.992075999999
5700,8270.834038
5800,8270.767845999999
5900,8269.606925999999
6100,8267.724196000001
6200,8266.744349999999
6300,8265.800702
6400,8265.29436
6500,8265.117926
6600,8264.418782
6700,8264.117794
6800,8264.009982
6900,8263.870852
7000,8262.429144
7100,8261.181419999999
7200,8260.38995
7300,8260.420933999998
7400,8260.388515999999
7500,8259.990056
7700,8259.849692
7800,8259.716808000001
7900,8259.620546
8000,8258.886074
8100,8258.700615999998
8200,8258.67973
8300,8258.666884
8400,8258.438788
8500,8258.200612
8600,8258.12082
8700,8258.068572
8800,8257.7876
8900,8257.533395999999
9000,8257.270014
9100,8256.911628
9200,8255.743008000001
9400,8255.627167999999
9500,8255.336978
9600,8255.127238000001
9700,8255.102822
9800,8254.346291999998
9900,8254.246536
10000,8254.195306
10100,8254.20189
10200,8254.056052
10300,8254.030053999999
10400,8252.555116
10500,8252.346186
10600,8252.057781999998
10700,8251.814677999999
10800,8251.622850000002
10900,8250.574264
11000,8250.526792
11200,8250.510678
11300,8250.211692
11400,8248.172916
11500,8247.386333999999
11600,8247.278458
11700,8247.249194
11800,8247.12353
11900,8246.522884
12000,8245.86614
12100,8245.824343999999
12200,8245.747582
12300,8245.073196000001
12500,8244.459498
12600,8244.342046
12700,8244.122284000001
12800,8243.966342
12900,8242.671896
13000,8242.435024
13200,8242.244389999998
13400,8242.241906
13500,8242.245168
13600,8242.099484
13800,8241.998974
13900,8241.987996
14000,8241.353146
14100,8241.161462
14200,8241.075831999999
14300,8240.000064
14400,8239.911552000001
14500,8239.903763999999
14600,8239.936978
14700,8239.902552
14800,8239.88722
14900,8238.195154000001
15000,8238.207964
15100,8238.081684
15200,8235.029764
15300,8235.07548
15500,8231.926962
15600,8231.68347
15800,8231.706040000001
15900,8231.634868
16000,8231.486942
16100,8231.503187999999
16200,8230.900464
16300,8230.941746
16400,8230.934410000002
16500,8230.90165
16600,8230.839918
16700,8230.785012
16800,8229.974766000001
16900,8230.002402
17000,8229.961142
17100,8229.967142
17200,8229.869474000001
17300,8229.655436
17400,8229.57497
17500,8229.420467999998
17600,8229.365303999999
17700,8228.731775999999
17800,8228.638321999999
17900,8228.57358
18000,8228.586946000001
18100,8228.562996
18200,8228.26552
18300,8228.208816
18400,8228.212198
18600,8228.07734
18700,8227.780594
18800,8226.620879999999
18900,8226.504988
19000,8226.432942
19100,8225.517374
19200,8225.210708000002
19300,8225.169008
19400,8225.049942000001
19500,8224.841102
19600,8224.525667999998
19700,8223.77416
19900,8223.743446
20000,8223.729394
20100,8223.677496
20200,8223.649254
20300,8223.605705999998
20400,8223.608422
20500,8223.600604
20600,8223.622356
20800,8223.634148
20900,8223.609696
21000,8223.606266
21100,8223.616773999998
21200,8223.601336
21300,8223.413446
21400,8223.209180000002
21500,8222.923760000001
21600,8222.912822
21700,8222.920064
21900,8222.965518
22000,8222.968308
22100,8222.788244
22200,8222.788316
22300,8222.779934
22400,8222.500956
22500,8222.520138
22700,8222.431826
22800,8222.441956
22900,8222.450458000001
23000,8222.433686
23100,8222.368712
23200,8222.352842000002
23300,8221.65703
23400,8221.661818
23500,8221.691002000001
23600,8221.670970000001
23700,8221.412902
23800,8221.406306
23900,8221.382906
24000,8220.82964
24100,8220.824912
24200,8220.612270000001
24300,8220.333502
24400,8219.593792
24500,8219.566668
24600,8219.574258
24700,8219.567754
24800,8219.289268
24900,8219.286282000001
25000,8219.279256
25200,8219.241266
25300,8219.243989999999
25400,8219.251336
25600,8218.634642
25700,8218.65987
25800,8218.63916
25900,8218.428034
26000,8218.423480000001
26100,8217.31018
26200,8217.30953
26300,8217.321618
26400,8217.321103999999
26500,8217.341072
26600,8217.343108000001
26800,8217.182376
26900,8217.15041
27000,8217.004462
27100,8216.988202
27200,8216.884998
27300,8216.893032
27400,8216.389052
27500,8216.390028
27600,8216.33858
27700,8216.327988000001
27800,8216.308006000001
27900,8216.310516000001
28100,8216.170558
28200,8215.782702
28300,8215.779026
28400,8215.066934
28500,8214.391522
28600,8214.410302
28700,8214.01976
28800,8214.030626
28900,8214.018178000002
29000,8213.550551999999
29100,8213.440292000001
29200,8213.420332
29300,8213.33701
29400,8213.337792
29500,8213.313296
29600,8213.302128
29700,8213.075974
29800,8213.048016
29900,8213.04592
30000,8212.707874000002
30100,8212.706
30200,8212.684405999998
30300,8212.691009999999
30400,8212.444599999999
30500,8212.423171999999
30600,8212.401536000001
30700,8212.38507
30900,8212.384982
31000,8212.247796
31100,8212.231514
31200,8212.217566000001
31300,8212.104771999999
31400,8212.109537999999
31500,8212.067414
31600,8212.109952
31700,8212.02094
31800,8212.003853999999
31900,8212.010288
32000,8209.383134
32100,8209.372727999998
32200,8209.3783
32300,8209.34967
32400,8209.284124
32500,8209.28172
32600,8209.223195999999
32700,8209.177679999999
32800,8209.177679999999
32900,8208.606545999999
33000,8208.609718000002
33100,8208.63096
33200,8207.653626000001
33300,8207.652345999999
33400,8207.647938
33500,8207.640632
33600,8207.640106
33700,8207.636827999999
33800,8207.628391999999
33900,8207.633472
34000,8207.630362
34100,8207.02288
34200,8206.81722
34400,8206.677976
34500,8206.681828
34600,8206.667175999999
34800,8206.572572000001
34900,8206.523196
35000,8206.51933
35100,8206.50876
35200,8206.51808
35300,8205.877396
35500,8205.886512000001
35700,8205.573346000001
35800,8205.457446
35900,8205.398166
36000,8205.377192
36100,8205.36196
36200,8205.362596
36300,8205.35441
36400,8205.360682
36500,8205.349493999998
36600,8205.343519999999
36700,8205.343761999999
36800,8205.348436000002
36900,8205.350264
37000,8205.364134000001
37100,8205.349988
37200,8205.35095
37300,8205.350224
37400,8205.351760000001
37500,8204.776656
37600,8204.7588
37700,8204.705566
37800,8204.70535
37900,8204.719878
38000,8204.710122
38100,8204.66229
38200,8204.66229
38300,8204.658992
38400,8204.666638
38500,8204.676526000001
38600,8204.585990000001
38700,8204.589436
38800,8204.551462
38900,8204.555302
39000,8204.525383999999
39100,8204.535762
39200,8204.51929
39500,8204.519248
39600,8204.519104
39700,8204.51651
39800,8204.509544
40000,8204.494288


==> data/add/p_values/2_9_1_sim_anneal_short.csv <==
cycle_count,energy_cost
0,8399.793692
100,8391.16758
300,8378.424896
500,8359.569338
600,8352.894648
700,8344.643590000001
800,8338.635610000001
900,8335.41051
1000,8331.912444
1400,8324.141146
1500,8320.495149999999
1600,8317.938235999998
1800,8307.794705999999
1900,8304.982074
2000,8303.550422
2100,8302.486606
2200,8300.581626
2300,8299.202716
2500,8293.828892
2600,8291.966880000002
2700,8289.269838
2800,8288.833836
3000,8286.270818
3100,8283.167140000001
3200,8281.732178
3300,8280.215654
3400,8278.144846
3500,8269.632798
3600,8268.164608000001
3700,8267.067728
3800,8266.13953
3900,8265.526716
4000,8262.69813
4100,8262.541086000001
4200,8262.355248
4400,8259.951052
4500,8258.328125999999
4600,8257.984018
4700,8256.693552
4800,8255.243024
4900,8254.145661999999
5000,8251.415369999999
5100,8247.289686
5200,8246.390073999999
5300,8244.138589999999
5400,8242.587112000001
5500,8241.862014000002
5600,8241.137546
5700,8240.133475999999
5800,8239.566466
5900,8238.078622
6000,8236.770964
6100,8236.736598
6200,8235.738264
6300,8235.839364
6400,8235.240998
6500,8234.833256
6600,8234.185854
6700,8232.766055999999
6800,8231.787702
6900,8230.997926
7000,8230.012588000001
7100,8229.717553999999
7300,8228.973704
7400,8227.488498
7500,8226.001674000001
7700,8225.094508
7800,8224.373342
7900,8224.011546
8000,8223.880088
8100,8223.213532
8200,8223.114140000001
8300,8222.726928
8400,8222.43451
8600,8222.248281999999
8700,8221.961212
8900,8221.931028
9000,8216.979614
9100,8214.66081
9200,8213.961914
9300,8212.725976000002
9400,8211.176086
9500,8211.058659999999
9600,8210.954716
9700,8210.073364
9800,8209.502100000002
9900,8209.357336
10000,8209.206888
10100,8209.184599999999
10200,8209.16777
10300,8209.038172
10400,8206.96313
10600,8206.596918
10700,8206.372187999998
10800,8204.996627999999
10900,8204.818173999998
11000,8204.5853
11100,8204.399679999999
11200,8204.239998000001
11400,8203.348124
11600,8200.805285999999
11700,8200.687692
11800,8199.26547
11900,8199.107173999999
12000,8198.828408
12100,8198.140272
12200,8197.205886
12300,8197.108348
12400,8197.100778
12500,8196.506582
12600,8196.459084
12700,8195.977640000001
12800,8193.964274000002
12900,8193.616248000002
13100,8192.560238
13200,8191.2085480000005
13300,8191.259811999999
13400,8190.954274000001
13500,8190.96425
13600,8190.989501999999
13700,8190.502817999999
13800,8190.143922
13900,8188.678369999999
14000,8188.677004
14100,8188.605532000001
14200,8188.343102000001
14300,8188.013062000001
14400,8187.806272
14500,8187.365355999999
14600,8187.330416
14700,8187.240788
14800,8187.2176899999995
15000,8187.2467019999995
15100,8187.170806
15200,8186.733936
15300,8186.607878000001
15400,8186.563172
15500,8186.216109999999
15600,8185.2800480000005
15700,8185.28924
15800,8185.253712000001
16000,8184.550658
16100,8184.686066
16200,8184.53348
16300,8184.455288
16400,8183.896306000001
16500,8183.36777
16600,8183.284278000001
16700,8183.195883999999
16800,8182.79745
16900,8182.396523999999
17000,8180.775104
17100,8179.87304
17200,8179.941998
17300,8179.755314
17400,8179.852934
17500,8179.757245999999
17600,8179.764999999999
17700,8179.758477999999
17800,8179.551466
17900,8179.347277999999
18000,8179.260002
18100,8179.2551619999995
18200,8179.22646
18300,8179.163490000001
18400,8179.152916000001
18500,8179.219452
18600,8179.218209999999
18700,8178.470712
18800,8178.33072
18900,8178.333241999999
19000,8178.317422
19100,8178.104598
19400,8177.585384
19500,8177.453614
19600,8175.996537999999
19700,8175.381212
19800,8175.332948
19900,8175.205523999999
20100,8175.214394
20200,8175.101556
20300,8175.026759999999
20400,8174.9376280000015
20500,8174.986129999999
20600,8174.828934
20700,8174.75222
20800,8174.544076
20900,8173.957966
21000,8173.94796
21100,8173.87063
21200,8173.735304
21300,8173.618548
21400,8173.4507459999995
21500,8173.5243040000005
21600,8173.617236
21700,8173.105012
21900,8173.087880000001
22000,8173.004184
22100,8172.932456
22200,8172.599988
22300,8172.5381259999995
22400,8172.427682
22500,8172.3396440000015
22600,8169.912740000002
22700,8168.430692
22900,8168.453154
23000,8168.468968000001
23100,8168.4264060000005
23200,8168.425109999999
23300,8168.409114
23400,8168.3921740000005
23500,8168.402632
23600,8167.983397999999
23700,8167.98799
23900,8167.531518000001
24000,8167.094606000001
24200,8167.099286
24300,8167.105906
24400,8164.569268000001
24500,8164.518638
24600,8164.506612
24700,8164.423462000001
24800,8164.276051999999
25000,8164.304866
25100,8164.29308
25300,8164.215504
25400,8164.20153
25500,8164.200014
25600,8164.171080000002
25700,8164.187382000001
25800,8164.146974
25900,8163.998848
26000,8162.713460000001
26100,8162.751384
26200,8162.733602
26300,8162.744768
26400,8162.684594
26500,8162.344568
26600,8161.676044
26700,8161.191084
26800,8159.692645999999
26900,8159.646092
27000,8159.656056
27100,8159.596426000001
27200,8159.601122000002
27300,8159.398164
27400,8159.412629999999
27500,8159.363297999999
27600,8159.298464000001
27800,8158.457082000001
28000,8158.456204
28200,8158.440830000001
28300,8158.2157879999995
28400,8158.249562
28500,8158.074458
28700,8158.04957
28800,8158.060778000001
29000,8158.016116000002
29200,8157.9580399999995
29300,8157.711984
29400,8157.430778
29500,8157.317086
29700,8157.134104
29800,8156.992598000002
29900,8156.967698
30000,8156.247472
30100,8156.248866
30200,8156.282321999999
30300,8156.075491999999
30400,8156.019254000001
30500,8156.047221999999
30600,8155.9468099999995
30700,8155.819124
30800,8155.811912
30900,8155.823444
31000,8155.827536
31200,8155.756542
31300,8155.758813999999
31400,8155.674804
31600,8155.513662
31700,8155.420468000001
31900,8155.298941999999
32000,8155.313906
32100,8155.324269999999
32200,8155.313021999999
32300,8153.02046
32400,8150.150987999999
32500,8150.01471
32600,8148.955263999999
32700,8148.114676
32800,8148.102032000001
32900,8147.878262
33000,8147.876462
33100,8147.862015999999
33200,8147.838368
33300,8147.802554
33400,8147.802895999999
33600,8147.803624000002
33700,8147.526144
33900,8147.502898000001
34000,8147.396583999999
34100,8147.382136
34200,8147.372214
34300,8147.337519999999
34400,8147.32495
34500,8147.235042
34600,8147.235417999999
34700,8147.143842
34800,8147.127958
34900,8147.130254000001
35000,8147.079872
35100,8147.0723259999995
35200,8144.542504
35400,8144.530242000001
35500,8144.502578000001
35600,8144.497834
35800,8144.530487999999
36000,8144.310313999999
36100,8143.706016000001
36200,8143.678
36300,8143.669758000001
36400,8143.698822
36500,8143.696124
36600,8143.672810000001
36700,8143.638098
36800,8143.646967999999
36900,8143.664984
37000,8143.483900000001
37100,8143.389758
37200,8143.286087999999
37300,8143.218814
37400,8143.22543
37500,8143.20774
37700,8143.147818
37800,8143.176832
37900,8143.1802880000005
38000,8142.892134
38100,8141.5907099999995
38300,8141.58273
38400,8141.581316000001
38500,8141.576282
38600,8141.571030000001
38700,8141.586692
39100,8141.58734
39200,8141.184328
39400,8140.981895999999
39500,8140.712711999999
39600,8140.689929999999
39700,8140.680344
39800,8140.626685999999
39900,8140.623395999998
40000,8140.619324000001

==> data/add/p_values/2_9_2_sim_anneal_short.csv <==
cycle_count,energy_cost
0,8379.311017999999
200,8374.514632
500,8366.70475
600,8360.204038
700,8357.147079999999
800,8352.286830000001
900,8347.1587
1000,8346.29035
1100,8345.182364
1200,8340.612283999999
1400,8336.570514000001
1500,8331.454148
1600,8328.83505
1700,8326.057819999998
1800,8317.917577999999
1900,8316.850258
2000,8315.492900000001
2100,8313.124084
2200,8312.452366
2300,8310.236154
2400,8309.394704
2500,8308.30241
2700,8306.621492
2800,8305.707967999999
2900,8304.896332
3000,8303.561423999998
3100,8302.355352000002
3300,8301.420398
3400,8299.841844
3500,8297.395234
3600,8296.907127999999
3800,8294.312102
3900,8291.293651999998
4000,8290.639302
4100,8289.86577
4200,8289.640624
4400,8286.599310000001
4500,8285.386418
4600,8284.331432000003
4700,8283.739788
4800,8282.527791999999
4900,8281.760298
5000,8280.541057999999
5100,8280.406078
5200,8279.308249999998
5300,8278.453652
5400,8277.696520000001
5500,8276.19809
5600,8276.10284
5700,8275.898058
5800,8272.787974
5900,8272.620274
6000,8271.773987999999
6100,8270.706564
6200,8270.589914
6300,8269.793
6400,8269.133906000001
6500,8266.660752
6700,8265.91402
6800,8265.832037999999
7000,8265.539966
7100,8264.426692
7200,8264.089002
7300,8261.134334
7400,8261.021466
7500,8261.06183
7600,8260.256058
7700,8259.043565999998
7800,8258.117001999999
7900,8258.05143
8000,8257.779595999998
8100,8257.671588000001
8200,8256.550648
8300,8256.121828
8400,8255.739436
8500,8255.709617999999
8600,8253.749774
8800,8253.362804
8900,8253.262008000002
9000,8252.132586
9100,8251.23147
9200,8250.988430000001
9300,8250.0894
9400,8249.602879999999
9500,8249.432410000001
9600,8246.419944
9700,8246.273128
9800,8246.143307999999
9900,8245.41188
10000,8245.311722000002
10100,8245.344308000002
10300,8245.205338000002
10500,8245.221268
10600,8243.457767999998
10700,8243.190274
10800,8242.997208
11000,8242.681990000001
11100,8242.555515999999
11200,8242.515752000001
11300,8242.558032
11400,8242.403846
11600,8240.853465999999
11700,8240.269966000002
11800,8240.086486
11900,8239.744406
12000,8239.653552
12100,8239.401896
12200,8239.188334
12300,8238.259007999999
12400,8237.453278
12500,8237.420741999998
12600,8237.13443
12700,8237.008890000001
12800,8236.717540000001
12900,8236.583472
13000,8236.532082
13100,8236.432212
13200,8236.356028
13300,8235.528938
13400,8235.582314
13500,8235.551854000001
13600,8235.471954
13800,8235.427592000002
13900,8235.27469
14000,8235.155038
14100,8235.129266
14200,8234.917796
14300,8234.377206
14400,8234.26096
14500,8234.01169
14600,8233.865779999998
14700,8233.62662
14800,8233.283142
14900,8232.941907999999
15000,8232.648087999998
15100,8231.574757999999
15200,8231.520868
15400,8231.604501999998
15500,8231.076192
15600,8230.857801999999
15700,8230.585692
15800,8229.702404
15900,8229.680831999998
16000,8229.715909999999
16100,8229.554833999999
16200,8229.483752
16300,8229.468828000001
16400,8229.372877999998
16500,8229.156652
16600,8228.797232
16800,8228.861514
16900,8228.776482
17000,8228.450084
17100,8226.642944
17300,8226.545338
17400,8226.581136
17600,8226.595318
17900,8225.977122
18000,8225.926902
18100,8225.425787999999
18200,8225.392522
18300,8225.061898
18400,8225.051230000001
18500,8225.004488
18600,8224.787848000002
18800,8224.679302
19000,8224.439536000002
19100,8224.282104
19200,8223.629766
19300,8223.054148000001
19400,8223.037296
19500,8223.049262
19600,8223.049792
19800,8222.662080000002
19900,8222.465032000002
20000,8222.437528
20200,8221.738328000001
20300,8221.752516
20400,8221.651464
20500,8221.429556
20600,8221.303263999998
20700,8220.399771999999
20800,8220.277019999998
20900,8219.713577999999
21000,8219.045141999999
21100,8218.497424000001
21200,8218.37428
21300,8218.293858
21400,8218.311386
21500,8218.244062
21600,8218.271484
21700,8218.219016
21800,8218.122864
21900,8218.12139
22100,8218.209806
22200,8218.190088
22300,8218.18787
22400,8218.18989
22500,8217.698706
22600,8217.721013999999
22800,8217.575888000001
22900,8217.570678
23000,8217.561746000001
23100,8217.559984
23200,8217.534308
23300,8217.526996
23400,8217.014713999999
23500,8217.029438000001
23600,8217.04337
23700,8217.037479999999
23800,8216.98657
23900,8216.885284
24000,8216.884505999999
24100,8216.871804
24200,8216.88299
24300,8216.844271999998
24400,8216.850192000002
24500,8216.801764
24600,8216.795338
24700,8216.727184
24800,8216.58683
24900,8216.561806000002
25000,8216.543742000002
25100,8216.319634
25200,8216.30774
25300,8215.819002
25400,8215.160762000001
25600,8215.200809999998
25700,8214.826024
25800,8214.790242
25900,8214.612752000001
26100,8210.947516000002
26200,8210.388626
26300,8210.422424
26400,8210.101984
26500,8209.829156
26600,8209.65965
26800,8209.644858
26900,8209.664562
27000,8209.39942
27100,8209.383532000002
27200,8209.387599999998
27300,8209.229304
27400,8209.228228000002
27500,8209.138938
27600,8209.124638000001
27700,8209.127762
27800,8209.160432
27900,8209.158246
28000,8209.144016000002
28100,8209.06809
28200,8208.820264
28300,8208.807601999999
28400,8208.784823999998
28500,8208.137466
28600,8208.110066000001
28700,8208.029212
28800,8208.056588000001
28900,8208.063058
29000,8207.367988
29200,8207.36651
29300,8207.372098
29400,8207.364526000001
29500,8207.423815999999
29700,8207.458348
29800,8207.139643999999
29900,8207.058188
30000,8206.183866
30100,8206.023968
30200,8205.92894
30300,8205.904276
30400,8205.911334
30500,8205.906882
30600,8205.90177
30700,8205.840884
30800,8205.697649999998
30900,8205.656184000001
31000,8205.576444
31100,8205.294516
31200,8205.256174
31300,8205.223508
31400,8204.958410000001
31500,8204.716832
31600,8204.721787999999
31700,8204.699998
31800,8204.575308
31900,8204.576649999999
32000,8204.582250000001
32100,8203.893892
32200,8203.76197
32300,8203.725222000001
32400,8203.735486
32500,8203.723644000002
32600,8203.733418000002
32700,8203.73936
32900,8203.615544
33000,8203.620012
33100,8203.610616
33200,8203.590328
33300,8203.537294
33400,8203.535469999999
33500,8203.556632
33600,8203.549514
33700,8203.537644
33800,8203.525552
33900,8203.523478
34000,8203.529356000001
34100,8203.529478
34200,8203.528072
34300,8203.247466
34400,8203.248508
34500,8203.240902
34600,8203.248826
34700,8203.260282
34800,8203.235632
34900,8202.749128
35000,8202.77989
35100,8202.782178
35200,8202.70206
35300,8202.538856000001
35400,8202.533159999999
35500,8201.624722
35600,8201.616152
35700,8201.603562
35900,8201.590456
36000,8201.590928
36100,8199.852241999999
36200,8199.85224
36300,8199.858778
36400,8199.871522000001
36500,8199.84558
36600,8199.833166
36700,8199.832906
36800,8199.824342
36900,8199.759584
37000,8199.759463999999
37100,8199.703834
37200,8199.691589999999
37300,8199.623824
37400,8199.626462
37500,8198.329520000001
37600,8198.318503999999
37700,8198.144778
37800,8198.162396000002
37900,8198.165826
38100,8198.145058
38200,8198.151298
38300,8197.892727999999
38400,8197.854268
38500,8197.729242
38700,8197.564874
38800,8197.590482000001
38900,8197.607636
39000,8197.289484
39200,8197.260374000001
39300,8197.235112
39400,8197.231294000001
39600,8196.631934000001
39700,8196.648369999999
39800,8196.651077999999
39900,8196.65935
40000,8196.672468


==> data/add/p_values/2_9_3_sim_anneal_short.csv <==
cycle_count,energy_cost
0,8377.11708
100,8366.14708
200,8360.284322
300,8354.445572
400,8349.73167
500,8345.605666
600,8342.551625999999
700,8337.651452
800,8336.443512000002
900,8332.845228
1100,8329.38067
1200,8326.972808
1300,8324.465606000002
1400,8320.829628000001
1500,8319.551296
1600,8317.926958
1700,8317.670116000001
1800,8314.494768
1900,8314.089396000001
2000,8312.568776
2100,8311.851498
2200,8311.094314
2300,8309.976164000002
2400,8308.263082
2500,8308.03969
2600,8306.998684
2700,8304.449656
2800,8303.52025
2900,8302.128422
3000,8300.433618
3100,8298.366392
3200,8296.031012
3300,8294.24107
3400,8293.15768
3500,8291.672078
3700,8291.67211
3800,8291.385248
3900,8288.395448
4000,8287.67945
4100,8287.394578000001
4200,8286.46088
4300,8286.183318
4400,8285.679616
4500,8283.880116
4600,8283.416484000001
4700,8282.922095999998
4800,8282.79103
4900,8282.536186000001
5000,8280.936294000001
5100,8280.485052
5200,8279.984694
5300,8279.54541
5400,8278.596966000001
5500,8278.15798
5600,8278.08599
5700,8277.647563999999
5800,8277.564973999999
6000,8277.303138
6100,8277.03334
6300,8275.95832
6400,8274.465398
6500,8274.234452
6600,8273.466362000001
6700,8272.974542
6800,8272.319726
6900,8270.395366
7000,8269.078348
7100,8268.745004
7300,8267.793054
7400,8266.069646
7500,8266.030172000002
7600,8265.853776
7700,8265.729574
7800,8265.663486000001
7900,8265.673554
8000,8265.668732000002
8100,8264.995906
8200,8264.953768
8400,8264.685292
8500,8261.661404
8600,8261.304924
8700,8260.602713999999
8800,8260.334954000002
9000,8260.237366000001
9100,8259.913762
9200,8259.895684
9300,8259.289553999999
9500,8257.149205999998
9600,8256.639688
9700,8256.60316
9800,8256.526218
9900,8255.57335
10000,8253.873112
10100,8253.704086
10300,8253.727754
10400,8253.494333999999
10500,8253.426326
10600,8253.426744
10800,8253.375004000001
10900,8253.349939999998
11000,8252.873076
11100,8252.707515999999
11200,8252.594676
11300,8252.518424
11400,8252.474936000002
11500,8252.329134000001
11600,8252.343232
11700,8252.196172
11800,8252.114502
11900,8251.538666
12000,8251.207011999999
12100,8250.924340000001
12200,8250.231650000002
12300,8249.820674000002
12400,8249.421428
12500,8248.801303999999
12600,8248.689874
12700,8248.009562000001
12800,8247.470296000001
13000,8246.118104
13100,8245.989206
13200,8245.11672
13300,8245.120984
13400,8244.938704
13500,8244.935300000001
13600,8244.800100000002
13700,8244.758902000001
13800,8244.565789999999
13900,8244.479304
14000,8244.511418
14100,8244.253708
14200,8244.296444000001
14300,8244.285292
14400,8244.219364
14500,8244.123306
14600,8244.128646000001
14700,8244.111658
14900,8244.04719
15000,8244.044376
15100,8244.054322
15200,8243.91612
15300,8243.762932000001
15400,8243.73057
15500,8243.192582
15600,8242.999632000001
15700,8242.64113
15800,8242.626403999999
15900,8242.552143999997
16000,8241.638088
16100,8241.55501
16200,8240.834002
16300,8240.135634
16400,8240.03646
16500,8239.847632
16600,8239.770202
16700,8239.748046
16900,8239.76005
17000,8238.465658000001
17100,8238.368010000002
17200,8238.367176
17300,8237.756836
17400,8237.746552
17500,8237.7442
17600,8237.632028
17700,8237.62987
17800,8237.602798000002
17900,8237.611385999999
18000,8237.571752
18100,8237.399544
18200,8236.601828000003
18300,8236.61446
18400,8235.188892000002
18500,8234.407542
18600,8234.294102
18700,8233.228268
18800,8233.225600000002
18900,8233.11175
19000,8232.505866
19100,8232.316234
19300,8232.028176
19400,8231.980522
19500,8231.631154
19700,8231.607856
19900,8231.625038000002
20000,8231.042946
20300,8230.18965
20400,8230.197492000001
20500,8230.204223999997
20600,8230.165573999999
20700,8230.160916
20800,8230.19659
20900,8230.267874000001
21000,8230.178694
21100,8230.079671999998
21200,8230.07074
21300,8229.828006
21600,8229.793297999999
21700,8229.159536000001
21800,8229.175696
22000,8229.163936
22100,8229.046509999998
22200,8228.890232
22300,8228.85394
22400,8228.847366
22500,8228.647228
22600,8228.628792
22700,8228.382484
22800,8228.37989
22900,8228.11801
23000,8228.020972000002
23100,8227.961189999998
23200,8227.924130000001
23300,8227.954164
23400,8227.958196
23500,8227.960692000002
23600,8227.927496
23700,8227.926532000001
23800,8227.93531
23900,8227.906187999999
24000,8227.282442
24100,8227.140716
24300,8227.090864
24400,8227.095824
24500,8227.09401
24600,8227.097402000001
24700,8227.109324000001
24800,8227.071492
24900,8226.846807999998
25000,8226.595296
25100,8225.855828
25200,8225.85547
25300,8225.833554
25400,8225.287504
25500,8225.241272000001
25600,8225.234787999998
25700,8225.234228000001
25800,8225.139350000001
25900,8225.136582
26000,8225.13709
26100,8225.078152
26200,8225.068878
26300,8225.089036000001
26400,8225.092206
26500,8224.83814
26700,8224.847136
26800,8224.721682
26900,8224.687476
27000,8224.700238000001
27100,8224.629762
27200,8224.623984000002
27300,8224.621034
27400,8224.618550000001
27500,8224.548586
27600,8224.515018000002
27700,8224.484107999999
27800,8224.31512
27900,8224.305816
28000,8224.353417999999
28100,8224.377224
28200,8224.372114000002
28400,8224.339810000001
28500,8224.31868
28600,8223.633328
28700,8223.619722
28800,8223.447706
28900,8223.429162
29000,8222.833164
29100,8222.832404
29200,8222.837112
29300,8222.556296
29600,8222.571677999998
29700,8222.518476000001
29900,8222.356937999999
30100,8222.362129999998
30200,8222.376416000001
30300,8222.316113999997
30400,8222.312186
30500,8222.297284
30600,8222.30343
30700,8221.799876000001
30800,8221.839226
31000,8221.000572
31100,8220.955622
31200,8220.950108000001
31300,8220.941412000002
31400,8220.905692
31500,8220.940534
31600,8220.927288
31700,8220.895231999999
31800,8220.901502
31900,8220.894880000002
32000,8220.897492
32100,8220.893332000001
32200,8220.788460000002
32300,8220.819662
32400,8220.829342
32500,8220.81545
32600,8220.82631
32700,8220.826896000002
32800,8220.837452
32900,8220.845156
33000,8220.791207999999
33100,8220.731823999999
33200,8220.721326
33300,8220.710009999999
33400,8220.707767999998
33500,8220.647774000001
33600,8220.615324
33700,8220.623898
33800,8220.627454
33900,8220.611444
34000,8220.622212
34100,8220.613679999999
34200,8220.607807999999
34300,8220.62759
34400,8220.642078
34500,8220.608548
34600,8220.591548
34800,8220.577714
34900,8220.50239
35000,8220.498790000001
35100,8220.08582
35200,8220.075780000001
35300,8220.050196
35400,8220.035124000002
35500,8220.005142
35600,8219.989686
35700,8219.98282
35800,8219.731848
36000,8219.734114
36100,8219.709382
36200,8219.716286
36300,8219.708192
36400,8219.195008
36500,8218.643542000002
36600,8218.616758
36700,8217.827418
36800,8217.856458
36900,8217.821984
37000,8217.828862
37100,8217.80819
37200,8217.688986
37300,8217.694443999999
37400,8217.695014
37500,8217.698234
37700,8217.589268
37800,8217.603696000002
37900,8217.514484000001
38000,8217.520145999999
38100,8217.505067999999
38200,8217.502622
38300,8217.487669999999
38400,8217.489666
38500,8217.496734
38600,8217.504654
38700,8217.40685
38900,8217.38434
39100,8217.375286
39200,8217.119146000001
39300,8217.122448
39400,8217.123484
39500,8217.111920000001
39600,8217.094162
39700,8217.078436
39800,8216.975754
39900,8216.923674
40000,8216.925126


==> data/add/p_values/2_9_4_sim_anneal_short.csv <==
cycle_count,energy_cost
0,8376.421266
100,8369.965902
200,8357.634205999999
300,8348.268269999999
400,8341.944978000001
600,8339.685854
800,8332.996801999998
900,8331.042812
1000,8328.93089
1100,8323.841218000001
1200,8322.577443999999
1300,8319.045062
1400,8317.233862
1500,8316.258775999999
1600,8313.943338000001
1700,8310.533736
1800,8307.386878000001
1900,8306.301178
2000,8305.275658
2400,8301.987148
2500,8295.342222000001
2600,8295.055645999999
2700,8293.827582
2800,8293.259963999999
2900,8290.15165
3000,8290.047716000001
3100,8289.092598
3200,8288.751939999998
3300,8287.45232
3400,8284.458388000001
3500,8284.053018
3600,8282.424774000001
3700,8280.679258
3800,8277.39243
3900,8274.292118
4100,8273.767964
4200,8273.112728000002
4300,8270.020538
4400,8269.46558
4500,8267.458802
4600,8266.637652000001
4700,8266.356778
4800,8266.060496
4900,8265.491030000001
5000,8263.489074
5100,8262.025432
5200,8261.696440000002
5400,8261.437682
5500,8261.034572
5600,8260.891348000001
5700,8258.289977999999
5800,8256.794874000001
5900,8256.539130000001
6000,8255.993502000001
6200,8255.897628
6300,8254.959302
6400,8254.507654000001
6500,8253.215082
6600,8253.045024000001
6700,8252.25244
6800,8252.22346
6900,8251.107112000002
7000,8250.527004
7100,8250.629962
7200,8250.572498
7300,8250.303928
7400,8250.304870000002
7500,8250.18971
7600,8250.237478000001
7700,8249.641906
7800,8249.434376
8000,8248.830235999998
8100,8248.698864
8200,8248.680878
8300,8248.613373999999
8500,8248.146408
8600,8247.479472
8700,8246.934
8800,8246.960287999998
9000,8245.070586
9100,8245.135976
9200,8244.819918
9300,8244.626744
9400,8243.892218
9500,8243.348135999999
9600,8241.616808
9700,8240.858926
9800,8239.925572
9900,8239.961142000002
10000,8239.70773
10100,8239.269584
10200,8238.28844
10300,8237.92167
10400,8237.761172
10600,8235.848074
10700,8234.194322000001
10800,8233.995778
10900,8233.222028
11100,8232.441536
11200,8232.47799
11300,8231.182676
11400,8231.134326
11500,8231.087303999999
11600,8230.947084000001
11700,8230.864120000002
11800,8230.144221999999
11900,8229.225712
12000,8229.213548
12100,8229.039846
12200,8228.714632
12300,8228.670735999998
12400,8228.675921999999
12500,8227.92769
12600,8227.260244000001
12700,8227.235607999999
12800,8226.994192
12900,8226.974628
13000,8226.80889
13100,8226.811045999999
13200,8226.786023999997
13400,8226.82906
13500,8226.834014000002
13600,8226.558154000002
13700,8226.584862
13800,8226.519964
13900,8226.578658
14000,8226.476054
14100,8226.326664
14200,8226.217783999999
14300,8226.19419
14400,8226.218822
14500,8225.916344000001
14600,8223.950808
14700,8223.873258000001
14800,8223.880898
14900,8223.870994
15000,8223.85041
15100,8223.153008
15200,8223.013312000001
15300,8222.974085999998
15400,8222.95492
15500,8222.912381999999
15600,8222.88742
15800,8222.729388
15900,8222.739808
16000,8222.46083
16100,8222.450148
16200,8222.382964
16400,8222.389886
16500,8221.71751
16600,8220.959641999998
16700,8220.926532000001
16800,8220.762697999999
16900,8220.660718
17000,8220.655196000002
17100,8220.635782000001
17200,8220.609502000001
17300,8220.325312
17400,8219.811416
17500,8219.792636
17700,8219.175252
17900,8219.189176
18000,8219.14229
18100,8218.926194000001
18200,8218.885848000002
18300,8218.396164000002
18400,8218.382473999998
18500,8218.413741999999
18600,8218.05185
18700,8217.926482
18800,8217.8877
18900,8217.918702
19000,8217.3821
19100,8217.279703999999
19200,8216.948358
19300,8216.952898
19500,8215.84183
19600,8215.725626
19700,8215.634536
19800,8215.18643
20000,8215.183710000001
20100,8215.17396
20200,8214.804068000001
20300,8214.79136
20400,8214.787642
20500,8214.421903999999
20600,8214.429166
20700,8214.413626
20800,8214.170300000002
20900,8214.167769999998
21000,8214.099001999999
21100,8214.091522
21200,8214.178408
21300,8214.180292000001
21400,8214.186963999999
21500,8214.127212000001
21600,8214.149591999998
21700,8214.143
21800,8214.018064
21900,8214.012004
22000,8214.034727999999
22100,8214.020464000001
22200,8213.746884
22300,8213.700006000001
22400,8213.680348
22500,8213.68669
22600,8213.71637
22700,8213.67255
22800,8213.722896000001
22900,8213.694034
23000,8213.70869
23100,8213.073296
23200,8213.082048
23300,8212.760794
23400,8212.607008
23500,8212.608936
23600,8212.484086
23700,8212.219487999999
23800,8212.211378000002
23900,8211.225672
24000,8211.241858000001
24200,8211.173815999999
24300,8211.160714
24400,8211.04149
24500,8210.94745
24700,8210.847231999998
24800,8210.371498000002
24900,8210.151324
25000,8210.17279
25100,8210.150874
25200,8210.183841999999
25300,8210.161632
25400,8210.15214
25500,8209.407347999999
25600,8209.057584
25700,8209.046482
25800,8207.412289999998
25900,8207.399362
26000,8207.380455999999
26100,8207.387354
26200,8207.325386
26300,8207.356552000001
26400,8207.267958
26500,8207.19784
26600,8206.843560000001
26700,8206.821248
26800,8206.690026
26900,8206.696335999999
27000,8206.721099999999
27100,8206.277816000002
27200,8206.278174000001
27300,8205.640108000001
27500,8205.529107999999
27600,8205.541692000003
27700,8205.549602
27800,8205.447940000002
27900,8205.426424000001
28000,8205.420802
28100,8205.436996
28200,8205.431884
28400,8205.428272
28500,8205.427622
28600,8205.460844
28700,8205.465224
28800,8205.448092
28900,8205.475110000001
29000,8205.470734
29100,8205.45769
29200,8205.183984
29300,8205.185626
29400,8205.189088000001
29500,8205.185456
29600,8205.184298
29700,8205.191862
29800,8205.053664000001
29900,8205.063296
30000,8205.058572
30100,8205.013218
30200,8204.958878
30300,8204.880846
30400,8204.878274
30500,8204.910244
30600,8204.889354
30700,8204.742368
30800,8204.720315999999
30900,8204.708502
31000,8204.706446
31100,8204.70287
31200,8204.697542
31300,8204.689834
31400,8204.699814000001
31500,8204.692544000001
31600,8204.708984
31700,8204.724206
31800,8204.748406
31900,8204.640932
32000,8204.492598
32100,8204.491654000001
32200,8204.087452
32300,8204.081732
32400,8203.795808
32500,8203.796458
32600,8203.796782
32800,8203.814569999999
32900,8203.82358
33000,8203.810636
33100,8202.66055
33200,8202.027766
33300,8202.031716000001
33400,8202.025883999999
33600,8202.014595999999
33700,8202.027414
33800,8201.937224000001
33900,8201.940132
34000,8201.87476
34100,8201.832514
34200,8201.803954
34300,8201.799847999999
34400,8201.821160000001
34500,8201.806764
34600,8201.80788
34700,8201.812651999999
34800,8201.791352
34900,8201.778682
35000,8201.676616
35100,8201.684522
35200,8200.865232
35300,8200.503754
35400,8200.401334
35500,8200.315098000001
35600,8200.018075999998
35700,8200.009584
35800,8200.01729
35900,8199.935556
36100,8199.940334
36200,8199.86956
36300,8199.820616
36400,8199.852468000001
36500,8199.824098000001
36600,8199.450308
36700,8199.361858
36900,8199.265212
37100,8199.211252000001
37300,8199.187504000001
37400,8199.187516000002
37600,8199.054068000001
37700,8198.966680000001
37800,8198.96564
38000,8198.945733999999
38100,8198.957253999999
38200,8198.990012
38300,8198.973955999998
38400,8198.974751999998
38500,8198.491641999999
38600,8198.494112
38700,8198.493316
38800,8198.501432000001
38900,8198.505016
39100,8198.503226
39200,8198.501056
39300,8198.502472
39400,8198.475262
39500,8198.41502
39600,8198.378782
39700,8198.371088
39800,8198.371088
39900,8198.37127
40000,8198.372404


==> data/add/p_values/2_9_5_sim_anneal_short.csv <==
cycle_count,energy_cost
0,8399.793692
200,8383.797062000001
300,8368.243912
500,8352.45717
600,8349.929904
700,8341.828028
800,8341.517179999999
900,8327.439942
1000,8320.609808000001
1200,8313.246861999998
1300,8309.746109999998
1400,8306.609472
1500,8301.306884000001
1600,8299.030762
1700,8295.237856000002
1800,8291.134086
1900,8287.804258
2000,8286.42339
2200,8284.448643999998
2300,8282.707626
2400,8281.1909
2600,8278.299597999998
2800,8272.537258
2900,8270.26839
3000,8268.420898
3100,8268.506752000001
3200,8268.1092
3300,8265.664278
3400,8263.652936
3700,8261.085054
3800,8260.681229999998
3900,8259.9587
4000,8259.15228
4100,8258.046178
4200,8257.429670000001
4400,8256.204686
4500,8256.216021999999
4600,8251.614004
4700,8251.357648000001
4900,8248.404122
5000,8248.274244
5100,8246.55332
5200,8243.766418
5300,8241.455138000001
5400,8239.51083
5500,8237.852242000003
5600,8237.617592
5700,8235.26759
5800,8234.236165999999
5900,8232.951163999998
6000,8231.298920000001
6100,8230.807672
6200,8230.382268
6300,8229.784334
6400,8228.507979999998
6500,8227.916809999999
6600,8227.783096
6700,8227.60683
6900,8227.457634
7000,8227.27912
7100,8226.643866
7200,8226.053907999998
7300,8225.220001999998
7400,8225.000434
7500,8224.279709999999
7600,8223.429624
7700,8222.238306000001
7800,8220.606623999998
7900,8217.19377
8000,8216.403858
8100,8216.05673
8200,8215.653758
8300,8214.48506
8400,8214.086648
8500,8212.399094
8600,8210.69564
8900,8210.482542000002
9000,8207.996508
9100,8207.613568
9200,8206.93981
9300,8205.373636
9400,8204.723798
9500,8204.34166
9600,8204.395812
9700,8203.936279999998
9800,8203.66256
9900,8203.449744
10100,8202.542446000001
10200,8202.268716
10300,8202.018682
10400,8201.864342
10500,8201.688854
10600,8201.819408
10700,8201.653014
10800,8200.152714
10900,8199.978783999999
11000,8196.04304
11200,8195.898079999999
11300,8195.212387999998
11400,8194.782759999998
11500,8194.382048
11600,8193.974316
11700,8193.631954
11800,8193.368896
11900,8193.300954
12000,8192.228372000001
12100,8192.251558
12200,8191.652069999999
12400,8191.250222000001
12500,8190.611223999998
12800,8190.652171999999
12900,8190.492114000001
13000,8190.447972
13100,8189.558305999999
13200,8188.851272
13300,8188.754876000001
13400,8188.381056000001
13500,8188.414564000001
13600,8188.041437999998
13700,8188.075143999999
13800,8188.017016
13900,8187.836235999998
14000,8187.7387579999995
14200,8186.626782000001
14300,8186.701834000001
14400,8186.650318000002
14600,8186.496983999999
14800,8186.338866000001
14900,8186.115172000001
15000,8185.431812000001
15100,8185.16777
15200,8184.986311999999
15300,8184.558604
15400,8184.155848
15500,8184.079964
15600,8183.596166
15700,8183.474032
15800,8183.503036
15900,8180.935252
16000,8180.763324
16100,8180.671231999999
16200,8180.651014
16300,8180.324368000001
16400,8180.25136
16700,8180.034777999999
16800,8179.443757999999
16900,8179.13619
17000,8179.123402
17200,8177.937026000001
17300,8177.711298
17400,8177.404968
17500,8177.345984
17600,8177.094026000001
17700,8177.121458
17800,8177.094416
17900,8176.978467999999
18000,8177.002266
18100,8176.985111999999
18300,8175.642306
18400,8175.336786
18500,8175.323448
18600,8175.307623999999
18700,8175.141368
18800,8174.499334
18900,8173.699214
19000,8173.610424
19100,8173.262798000001
19200,8173.013594000001
19300,8172.918591999999
19400,8171.778237999999
19500,8171.470862
19600,8168.8382360000005
19700,8168.749008000001
19800,8168.761930000001
19900,8168.601126
20000,8168.540364
20100,8168.3704659999985
20200,8168.307058
20300,8168.355168
20400,8167.558794
20500,8167.591095999999
20700,8167.606038000001
20800,8167.58432
20900,8167.576006
21000,8167.3338619999995
21100,8167.23904
21200,8167.2370280000005
21300,8166.973388
21400,8166.3321320000005
21500,8166.30219
21600,8166.303841999999
21700,8165.948818
21800,8164.5753939999995
21900,8164.435136
22000,8164.365758
22100,8163.277500000001
22200,8163.21885
22300,8163.177317999999
22400,8163.237385999999
22600,8162.560482000001
22700,8162.529003999999
22800,8162.5253619999985
22900,8162.464849999999
23000,8162.394645999999
23100,8162.282212
23200,8162.085497999999
23300,8162.055633999999
23400,8162.056466
23500,8162.031228000002
23600,8162.024952
23700,8162.021542
23800,8161.836536000001
23900,8161.829824
24000,8161.576202000001
24100,8161.618422
24200,8161.647137999998
24300,8161.466114
24400,8161.41036
24500,8161.091654000001
24600,8160.959841999999
24700,8160.961678
24800,8160.102326
24900,8160.069198
25000,8159.977973999999
25200,8159.436557999999
25300,8159.419394
25400,8158.757324
25500,8158.712613999999
25600,8158.7099
25700,8158.466362000001
25800,8158.4741460000005
25900,8158.462358
26000,8158.462758
26200,8158.318796
26400,8158.247227999998
26500,8158.23649
26600,8158.219948
26700,8157.92978
26900,8157.8904139999995
27000,8157.800412
27100,8157.726677999999
27200,8157.699742
27300,8157.725737999999
27400,8157.753102
27500,8157.712982
27600,8157.773853999999
27700,8157.644391999999
27800,8157.659156
27900,8157.418051999999
28000,8157.359399999999
28100,8157.398781999999
28400,8157.389333999998
28500,8156.56114
28600,8156.077891999999
28700,8154.133002
28800,8154.048482
28900,8154.048999999999
29000,8153.037062
29100,8152.998088
29200,8152.92522
29300,8152.918098
29400,8152.780718
29600,8152.418500000002
29700,8152.129280000001
29800,8152.14966
30000,8152.185108000001
30100,8152.196696000001
30200,8152.1979200000005
30300,8151.588364
30400,8151.553285999999
30500,8151.544211999999
30600,8151.5204140000005
30700,8151.518574
30800,8151.508435999999
30900,8151.473272
31100,8149.840762
31200,8149.797284
31300,8149.202696
31400,8149.0922359999995
31500,8148.961143999999
31600,8148.973924
31700,8148.968678
31800,8148.999054000002
31900,8148.938118
32000,8148.949729999998
32100,8148.926584000001
32200,8148.907993999999
32300,8148.862066
32400,8148.827556000001
32500,8148.768606000001
32600,8148.7559519999995
32800,8148.743684000001
32900,8148.724651999999
33000,8148.740847999999
33100,8148.741843999999
33200,8148.21866
33400,8148.159406000001
33700,8147.630316
33800,8147.64779
33900,8147.674174
34000,8147.661092
34100,8147.62316
34200,8147.6307259999985
34300,8146.272318
34400,8146.263430000001
34500,8146.098156
34600,8146.095071999999
34700,8146.101682
34900,8146.0891440000005
35000,8144.328222000001
35100,8144.358810000001
35200,8144.217783999999
35300,8144.060518
35400,8143.873382000001
35600,8143.709106
35700,8143.701230000001
35800,8143.714616
35900,8143.710412
36000,8143.68627
36100,8144.157929999999
36200,8143.134346000001
36300,8142.8778360000015
36400,8142.63827
36700,8142.634819999999
36900,8141.827583999999
37000,8141.823126
37100,8141.780554
37200,8141.773066
37300,8141.764723999999
37400,8141.757528
37500,8141.722914
37600,8141.722749999999
37700,8141.27831
37800,8141.257272
37900,8141.23603
38000,8140.593407999999
38100,8140.593193999999
38200,8140.393571999999
38300,8140.3862420000005
38400,8140.252944
38700,8140.861634000001
38800,8140.854391999999
38900,8140.751346
39000,8140.715062
39100,8140.833694000001
39200,8140.574382000001
39300,8140.610556000001
39400,8140.615136
39500,8140.614960000001
39600,8140.292946
39700,8140.194436
39800,8140.201146000001
39900,8140.207088
40000,8140.203252000001


==> data/add/p_values/3_9_5_sim_anneal_short.csv <==
cycle_count,energy_cost
0,8399.793692
100,8387.28758
200,8373.269276
300,8364.435332
400,8352.60946
600,8349.475704
700,8347.224846000001
800,8343.623358
900,8339.59862
1000,8334.205896000001
1100,8332.63271
1200,8332.69268
1300,8329.775367999999
1400,8327.954602000002
1500,8325.231296
1600,8323.11498
1700,8315.388236
1800,8313.154276
1900,8312.716506
2000,8308.48615
2200,8301.812452
2300,8298.383738
2400,8295.512906
2500,8293.411422000001
2600,8290.715582
2700,8290.029471999998
2800,8281.37851
2900,8280.511554
3000,8277.919242
3100,8277.236438
3200,8275.877958
3300,8274.92895
3500,8272.805956
3900,8272.493596
4000,8269.190962
4100,8264.898494000001
4300,8260.663122000002
4400,8260.325238
4500,8259.516378
4600,8258.053472
4800,8257.329082
5000,8255.80486
5100,8255.557644
5200,8253.001010000002
5300,8252.147805999999
5400,8250.421848000002
5500,8250.600536
5700,8249.573702
5800,8249.022828000001
5900,8240.837118
6000,8240.460668
6100,8240.317680000002
6200,8240.108204
6300,8239.368478
6500,8238.392351999999
6600,8237.909518
6700,8237.23182
6800,8237.311364000001
6900,8237.237648
7100,8236.460869999999
7200,8235.173767999999
7300,8234.360625999998
7400,8233.839222
7500,8233.182028
7600,8232.764627999999
7700,8231.475226
7800,8230.955094
7900,8229.331375999998
8000,8227.675384
8100,8227.594116
8200,8227.421122
8300,8227.083738
8400,8226.601382
8500,8224.994778
8600,8224.583868
8700,8223.445416
8800,8223.149024
8900,8222.26208
9000,8222.410424
9100,8221.145634
9200,8221.413426000001
9300,8221.215936
9600,8221.051752000001
9700,8220.692528
9800,8220.356134
9900,8219.860292000001
10300,8218.753573999998
10500,8218.080374000001
10600,8217.409018
10700,8216.755697999999
10900,8215.851938000002
11000,8215.210712
11100,8214.488676
11200,8214.154828
11300,8214.085415999998
11400,8214.111884
11600,8214.129155999999
11700,8213.762106
11800,8213.867719999998
11900,8213.625164000001
12000,8213.559568
12100,8211.287084
12200,8209.515925999998
12300,8207.878649999999
12400,8207.473703999998
12500,8207.451798
12600,8206.697776
12700,8206.688618
12800,8205.96662
13000,8204.851252
13100,8204.623248
13200,8204.468671999999
13300,8203.83523
13500,8203.023566
13600,8202.643852000001
13700,8202.174024
13800,8201.320242000002
13900,8201.167054000001
14000,8200.975004
14100,8199.112884
14200,8199.297532
14300,8199.24132
14500,8198.498756
14600,8198.508784000001
14700,8198.255672000001
14800,8197.978262
15000,8197.427443999999
15200,8196.984172
15300,8195.790665999999
15500,8194.712306
15600,8194.70343
15700,8194.474173999999
15900,8194.393978
16000,8194.171633999998
16100,8194.232118
16200,8194.143492
16300,8193.85894
16400,8193.502292000001
16500,8193.067296
16600,8192.63938
16700,8192.235018
16800,8191.191723999999
16900,8191.11643
17000,8191.2402600000005
17100,8190.923986
17300,8190.784874
17400,8190.671032
17500,8190.595941999998
17600,8190.53176
17700,8190.532696
17800,8190.210446
17900,8189.506393999999
18000,8189.497381999999
18100,8189.406212
18300,8189.337946
18400,8188.7627840000005
18500,8188.3949139999995
18600,8188.3806939999995
18700,8187.7084559999985
18800,8187.5361680000005
18900,8187.422216000001
19000,8186.9891179999995
19100,8186.5458960000005
19200,8185.326193999999
19300,8185.150373999999
19400,8184.1900399999995
19500,8184.183068
19600,8183.910106
19700,8183.690428
19800,8183.385906
19900,8181.964014
20000,8181.463395999999
20100,8181.289224
20200,8180.667087999999
20300,8180.6465419999995
20400,8180.112503999999
20500,8179.779655999999
20700,8178.418818
20800,8178.304388
21200,8178.006521999999
21300,8177.94874
21400,8177.549858
21500,8177.411173999999
21600,8176.267324
21700,8172.778872
21800,8172.348916000001
21900,8171.7276
22000,8171.75074
22100,8171.817976
22200,8171.663470000001
22300,8171.590884
22400,8171.0927280000005
22500,8170.977298
22600,8170.527238
22700,8170.463151999999
22800,8170.4045240000005
22900,8170.413062
23000,8170.182863999999
23100,8170.18199
23200,8170.141653999999
23300,8170.028766
23400,8169.432036
23500,8169.4178520000005
23600,8169.426536000001
23700,8169.305238000001
23800,8169.219622
23900,8168.614664000001
24000,8168.391361999999
24100,8168.384556
24200,8167.68891
24300,8167.730556
24400,8167.688228000001
24500,8167.395196
24600,8166.943882000001
24800,8166.938948
24900,8166.362926
25000,8165.964078
25100,8165.745548000001
25200,8165.776094000001
25500,8165.390108
25600,8164.8476439999995
25700,8164.5834780000005
25800,8164.573837999999
25900,8164.340160000002
26000,8163.285515999999
26100,8163.022438
26200,8162.941842
26300,8162.495
26400,8162.386542
26500,8162.396692
26600,8162.386756
26800,8162.376324
26900,8162.320638
27000,8162.286404
27100,8162.296514
27200,8162.245422
27300,8161.547138
27400,8161.41479
27500,8161.264637999999
27600,8161.2533920000005
27700,8161.221912000001
27900,8161.192136000001
28000,8160.978934000001
28100,8160.984170000001
28200,8160.838222
28300,8160.763248
28400,8160.4389439999995
28500,8159.738968000001
28700,8159.715148
28800,8159.4326679999995
29000,8159.229448
29100,8158.582844
29200,8158.608558
29300,8158.595879999999
29400,8157.645591999999
29700,8157.338706
29800,8157.329878
29900,8156.98251
30000,8156.68465
30100,8156.550204000001
30200,8155.636017999999
30300,8155.580886000001
30400,8154.569678
30500,8154.581688
30600,8153.926428000001
30700,8153.931498
30800,8153.967241999999
31000,8153.866061999999
31100,8153.728452
31200,8153.758147999999
31300,8153.646441999999
31400,8153.662212
31500,8153.640277999999
31700,8153.470552000001
31800,8153.205266
31900,8153.0842999999995
32000,8153.081504
32100,8152.979296
32200,8152.956916
32300,8152.889815999998
32400,8152.6380739999995
32500,8152.624126
32600,8151.063188
32700,8151.0752680000005
32800,8150.863686
32900,8150.966286
33000,8150.892625999999
33100,8150.891001999999
33200,8150.775008
33300,8150.769248
33400,8150.639394
33500,8150.480128
33600,8150.20832
33700,8150.187744
33800,8150.180306
33900,8150.183911999999
34000,8150.191634
34100,8150.16646
34300,8150.025734
34400,8150.033767999999
34500,8149.560006
34600,8149.607717999999
34700,8149.372658
34800,8149.354364000001
35100,8149.211692
35200,8149.220085999998
35300,8149.208322
35400,8145.877552000001
35500,8145.911758
35600,8145.916004000001
35800,8145.913662000001
35900,8145.635990000001
36000,8145.65429
36100,8145.629106
36200,8145.628154
36300,8145.28608
36400,8142.537141999999
36500,8142.527238
36600,8142.32576
36700,8142.319872
36800,8142.295368000001
36900,8142.245666
37100,8142.178658
37200,8142.132978
37300,8141.762769999999
37400,8141.536098000001
37700,8141.463454
37800,8141.415764
38000,8141.404711999999
38100,8141.405742
38200,8141.383682
38300,8141.370902000001
38400,8141.364274
38500,8141.24954
38700,8140.965904
38800,8140.998096
38900,8140.9402820000005
39000,8140.950741999999
39200,8140.936046
39300,8140.86694
39400,8140.634360000001
39500,8140.712711999999
39600,8140.689929999999
39700,8140.680344
39800,8140.626685999999
39900,8140.623395999998
40000,8140.619324000001


==> data/add/p_values/4_9_5_sim_anneal_short.csv <==
cycle_count,energy_cost
0,8399.793692
300,8398.707058000002
400,8392.847577999999
500,8386.448046000001
600,8383.007462
800,8374.917991999999
900,8370.497922
1000,8362.247414000001
1100,8358.362566
1200,8358.063380000001
1300,8355.325392
1400,8351.667850000002
1600,8348.184794
1700,8345.819392
1900,8344.00311
2000,8335.230608
2100,8326.935382
2200,8317.719716000001
2300,8314.069406
2400,8308.470454
2500,8305.071786
2600,8305.70338
2700,8305.216569999999
2800,8303.119964000001
2900,8302.627874000002
3200,8298.79285
3300,8297.685657999999
3400,8296.182252
3600,8291.102358
3700,8290.284036000001
3800,8290.65689
3900,8287.799672000001
4100,8287.933004000002
4300,8287.117628000002
4400,8283.929248
4500,8275.645358
4600,8273.514882
4700,8272.540076
4800,8271.434819999999
4900,8270.190356000001
5000,8270.736874
5100,8269.517845999999
5300,8268.162372
5400,8267.721807999998
5500,8266.797272
5600,8266.194510000001
5700,8263.537492
5800,8263.26456
5900,8263.378184000001
6000,8263.335844
6100,8262.103665999999
6200,8262.136117999999
6400,8260.626505999999
6500,8260.440714
6700,8258.568125999998
6800,8256.401188
6900,8255.645578
7000,8252.7758
7100,8249.747045999999
7200,8248.372244000002
7300,8248.346556
7400,8247.62666
7500,8246.629072
7600,8246.98871
7700,8245.824742
7800,8243.790914000001
7900,8243.764500000001
8000,8242.731648
8200,8243.039632000002
8300,8243.025396000001
8400,8242.170236
8500,8242.604194
8600,8240.969842
8700,8239.383084000001
8800,8236.715694
8900,8233.98351
9000,8234.220514
9100,8233.694522
9200,8233.887468
9300,8233.732216
9400,8231.750705999999
9500,8231.06312
9600,8230.44677
9700,8230.068118
9800,8228.798687999999
10000,8227.54313
10100,8228.228878
10300,8225.837216
10400,8225.042621999999
10700,8222.338534
10800,8222.075784
10900,8221.216987999998
11000,8220.92622
11100,8220.163536
11200,8219.887966
11300,8219.235076
11400,8219.542308
11500,8217.752042
11600,8217.992935999999
11700,8217.934422
11900,8217.706492000001
12000,8217.25822
12100,8217.094298
12300,8216.082746
12400,8214.894172
12500,8213.498264
12600,8213.510451999999
12700,8212.882892
12900,8212.868394000001
13000,8207.126322
13100,8206.275206
13200,8205.449806
13300,8205.509468
13700,8205.15059
13800,8205.189508
13900,8204.165176
14000,8203.953105999999
14200,8203.941222
14300,8202.882440000001
14400,8202.625766000001
14500,8202.717518
14600,8201.463964
14700,8200.817917999999
14800,8200.253639999999
14900,8200.495974
15000,8200.08643
15100,8199.77667
15200,8199.708066
15400,8199.037202000001
15500,8198.564761999998
15600,8198.213182
15800,8198.180626
15900,8198.29159
16000,8198.067942
16100,8197.292832000001
16200,8197.85827
16300,8197.447747999999
16500,8197.112365999998
16600,8196.745458
16700,8192.166957999998
16800,8192.154072000001
16900,8192.036399999999
17000,8190.785384
17100,8190.6759360000015
17200,8190.672898000002
17400,8188.216367999999
17600,8187.905376
17700,8187.71636
17800,8187.577494
17900,8187.397486
18000,8187.362793999999
18100,8187.174843999999
18200,8186.18802
18300,8185.918000000001
18400,8185.894877999999
18500,8185.7014739999995
18600,8185.380145999999
18800,8185.236290000001
18900,8184.115608
19000,8183.736338
19100,8183.638548
19200,8183.489425999998
19400,8183.329637999998
19600,8182.633602
19700,8182.604070000001
19800,8181.995083999999
19900,8181.922922
20000,8181.704764
20200,8181.550154
20300,8181.6141499999985
20400,8181.357377999999
20600,8180.881808
20800,8180.818608
20900,8180.548097999999
21000,8179.980842
21100,8179.494942
21200,8179.27867
21300,8179.110366000001
21400,8178.556779999999
21500,8178.174290000001
21700,8177.6987659999995
21800,8177.710690000002
21900,8177.560008
22000,8177.089008
22100,8176.463978
22200,8176.22421
22300,8176.0740160000005
22400,8175.835926000002
22500,8175.807434
22600,8175.531574000001
22700,8175.514744
22800,8175.414033999999
23000,8175.406642
23300,8175.430282000001
23400,8174.926646
23500,8174.875918
23600,8174.553152
23700,8174.368904
23800,8174.297246
23900,8174.274864000001
24000,8174.185544
24100,8174.17901
24200,8174.086697999999
24300,8174.007358
24400,8173.872260000001
24600,8173.821992
24700,8173.946268
24800,8173.925268000001
24900,8173.651261999999
25000,8173.459819999999
25100,8173.420165999999
25200,8173.352504
25300,8172.85665
25400,8172.888108000001
25500,8171.712485999999
25600,8171.747958
25700,8171.67995
25800,8171.6923639999995
25900,8171.572694
26000,8171.466259999999
26100,8171.442733999999
26200,8171.400008
26300,8171.4147140000005
26400,8171.31149
26500,8171.350514
26600,8170.678974
26700,8170.724726
27000,8170.58557
27100,8170.50184
27200,8170.370023999999
27300,8170.394323999999
27400,8168.853906000001
27700,8166.623483999999
27800,8165.217484000001
27900,8165.125797999999
28000,8165.13024
28100,8165.141716
28200,8165.203256000001
28300,8165.029268
28400,8164.992452
28500,8164.25644
28600,8164.08557
28700,8164.089474
28800,8163.979576000001
28900,8163.870891999999
29000,8163.833600000001
29100,8163.823792
29200,8163.613932
29300,8163.584626000001
29400,8163.559085999999
29500,8163.5538400000005
29600,8163.47457
29800,8163.231186
29900,8162.922576
30000,8159.696234000001
30100,8159.631226
30200,8159.644198
30300,8159.522500000001
30400,8159.251485999999
30500,8159.178634000001
30600,8159.150320000001
30700,8159.069268000001
30800,8159.0980420000005
30900,8158.844410000001
31000,8158.711498
31100,8158.777784
31200,8158.7966639999995
31300,8156.196276
31400,8156.121743999999
31500,8156.166369999999
31600,8155.999478
31700,8156.025818
31800,8156.0201940000015
31900,8155.898310000001
32000,8155.8222700000015
32100,8155.8126059999995
32300,8155.789606
32400,8155.602280000001
32500,8155.512548000001
32700,8155.190178
32800,8154.920702
32900,8154.746148000001
33100,8154.76875
33200,8154.732078000001
33300,8154.69341
33400,8154.6553140000005
33600,8154.562182
33700,8154.52089
33800,8154.363438
33900,8154.363876
34000,8154.36688
34100,8154.335561999998
34200,8153.90787
34500,8153.805734
34600,8153.732932000001
34700,8153.728306
34900,8153.690261999999
35100,8153.658636
35200,8153.6576780000005
35300,8153.592396000002
35400,8153.364804
35500,8153.295414
35600,8152.638027999999
35700,8152.720972
35800,8152.60739
35900,8152.621232
36000,8152.371226
36100,8152.427073999999
36200,8152.428114
36300,8152.4248019999995
36400,8152.357682
36500,8151.406839999999
36800,8151.386826
36900,8150.738442
37000,8150.344562
37100,8150.003629999999
37200,8149.595548
37300,8149.347998
37400,8148.807068
37500,8148.785414
37800,8148.8314279999995
37900,8148.352350000001
38100,8148.33622
38200,8148.277228000001
38300,8147.902854
38400,8147.695924
38500,8147.721148
38600,8147.669810000001
38700,8147.613196
38800,8147.566809999999
38900,8147.573277999999
39000,8147.571176
39100,8147.098638
39200,8147.100776000001
39300,8146.301436
39400,8145.957983999999
39500,8145.963836
39700,8145.945863999999
39800,8145.957426000001
39900,8145.936872000001
40000,8145.95683


==> data/add/p_values/5_9_5_sim_anneal_short.csv <==
cycle_count,energy_cost
0,8399.793692
100,8456.178263999998
200,8466.46092
300,8479.56148
400,8480.388106
500,8483.468996
900,8471.02693
1000,8471.445316
1200,8468.12978
1300,8462.512576
1400,8455.750047999998
1500,8456.153461999998
1700,8454.40786
1800,8448.702221999998
1900,8448.370558
2100,8452.281678
2200,8441.546346000001
2300,8437.313870000002
2400,8430.873464
2500,8428.014562
2600,8425.105762
2800,8425.485574
3000,8420.991716
3100,8418.048610000002
3200,8414.585696
3400,8408.748717999999
3500,8405.778040000001
3700,8404.924909999998
3800,8400.459898
4100,8396.180836000001
4200,8393.283348
4400,8392.97537
4500,8391.912260000001
4700,8389.727476
4800,8387.196346
4900,8384.177896
5000,8380.864964
5200,8376.893024
5300,8375.750845999999
5500,8373.433326
5600,8373.395658
5700,8369.381342
6100,8361.014104000002
6300,8360.273514
6400,8357.853159999999
6500,8354.130986
6700,8355.50424
6900,8356.265798
7000,8355.038126000001
7100,8351.854268000001
7300,8348.598254
7400,8348.308182
7500,8346.693538
7700,8346.125968
7800,8342.990976
8000,8341.499632000001
8100,8341.217706
8200,8342.403958
8300,8340.355210000002
8400,8337.759374
8500,8337.376037999999
8600,8338.360046
8700,8336.617018
8800,8337.398528000002
9000,8333.752622
9200,8331.691499999999
9300,8331.81731
9400,8331.495338
9500,8331.88291
9600,8329.69741
9700,8327.398694
9800,8326.979488
9900,8323.878082000001
10200,8322.84075
10300,8322.406630000001
10400,8322.690586
10500,8321.201477999999
10800,8316.509394
10900,8315.413212000001
11000,8314.731242
11200,8314.060596000001
11300,8312.835498
11400,8311.312264
11500,8309.169772
11800,8308.387632000002
12000,8309.096765999999
12100,8305.102920000001
12200,8303.454434000001
12300,8300.589208000001
12400,8298.021314
12500,8296.36177
12600,8294.789738
12700,8295.225514
12800,8295.220188000001
12900,8294.57111
13000,8294.726642
13100,8292.089131999997
13200,8292.145888000001
13300,8291.634565999999
13400,8291.200156
13500,8289.183092
13600,8287.515759999998
13700,8282.634587999999
13800,8282.659810000001
13900,8282.724149999998
14000,8280.741167999999
14100,8281.021846
14200,8281.138202
14300,8280.835752
14400,8280.038585999999
14500,8278.758736
14600,8278.594636
14800,8275.060278
14900,8275.163022
15100,8273.483696
15200,8272.850724
15400,8270.888152000001
15500,8271.925638
15600,8267.352132
15800,8265.002334
15900,8263.694813999999
16000,8263.347254
16100,8263.083888
16400,8263.257669999999
16500,8262.349677999999
16600,8261.906374000002
16700,8260.885468000002
17100,8258.101702
17200,8257.893044
17300,8256.101904
17500,8256.743208
17600,8256.618352
17700,8253.781092000001
17800,8253.156484000001
17900,8250.350853999998
18000,8250.384554
18100,8250.151296
18200,8250.049914
18300,8249.676906
18400,8249.156952000001
18500,8248.468774
18700,8246.763722
18800,8246.412970000001
19000,8246.05647
19100,8244.541098
19300,8244.115052000001
19400,8243.269132
19500,8242.811736
19600,8242.266704
19700,8241.354212
19800,8240.176564
20000,8239.599705999999
20100,8239.179258
20200,8238.638184
20300,8237.672742
20500,8236.532744
20600,8236.578513999999
20700,8237.425656000001
20800,8236.572155999998
20900,8236.044942
21100,8236.029939999999
21200,8236.127316000002
21300,8235.076022000001
21400,8234.368288000001
21600,8233.631602
21700,8232.024472000001
21800,8231.878949999998
21900,8230.855233999999
22000,8230.97407
22100,8231.050734
22400,8230.730394
22500,8231.763002
22600,8230.937132000001
22700,8225.73971
22800,8225.651728
22900,8224.197785999999
23000,8223.847316000001
23100,8223.134150000002
23300,8220.91994
23400,8221.255992
23500,8221.116646
23600,8221.317176
23700,8221.174036
23800,8220.939847999998
23900,8219.887374
24000,8218.980252000001
24100,8215.790369999999
24200,8215.167122
24300,8214.415987999999
24500,8214.14595
24600,8214.092684
24700,8213.714696
24800,8213.361728
25000,8213.124818
25100,8211.841396
25200,8212.086304
25300,8211.652434
25400,8211.356812
25500,8211.498428
25600,8211.239406
25800,8211.306094
25900,8210.442554
26000,8210.906488000002
26100,8210.537875999999
26200,8207.668377999998
26300,8206.846355999998
26400,8206.191601999999
26500,8205.513064
26600,8205.416035999999
26700,8204.685775999998
26900,8204.653428000001
27200,8203.729936
27300,8203.366414
27500,8203.220814
27600,8202.676221999998
27700,8202.937818000002
27800,8202.805197999998
27900,8202.751884
28000,8202.784832000001
28100,8202.112321999999
28200,8201.692081999998
28300,8201.350926
28400,8201.387656
28500,8201.175036
28600,8200.973012
28700,8200.453561999999
28800,8199.928804000001
28900,8200.007868
29000,8199.584142000002
29100,8199.487906
29200,8199.17782
29300,8198.851514
29400,8198.9519
29500,8196.748927999999
29600,8196.742652
29700,8196.099148
29800,8195.947356
29900,8195.818336
30000,8195.600922
30100,8194.994908
30200,8194.860127999998
30400,8194.92021
30600,8194.602386
30700,8194.357006
30800,8194.218706000001
30900,8194.066706000001
31000,8194.282226
31100,8193.568018000002
31200,8193.680234000001
31300,8193.610200000001
31400,8193.192046
31500,8192.117244
31600,8192.064854
31700,8192.002872000001
31800,8191.98747
31900,8191.541802000002
32000,8191.671039999999
32200,8191.665754
32300,8191.155761999999
32500,8190.903273999999
32600,8190.392126000001
32700,8190.357815999999
32800,8190.258056000001
32900,8190.227194000001
33000,8190.163816
33100,8190.176113999999
33200,8189.817840000001
33300,8190.048433999999
33400,8189.645014
33500,8188.999224000001
33600,8188.929456000001
33700,8188.66511
33800,8188.748878
33900,8188.959032000001
34000,8189.009082000001
34100,8189.109815999999
34200,8189.100374
34400,8188.770785999999
34500,8188.1962619999995
34600,8188.275073999999
34700,8188.192723999999
34800,8188.156285999999
34900,8188.019508
35000,8187.772032000001
35100,8187.486046
35200,8187.271790000001
35300,8186.820942
35400,8186.4787160000005
35600,8186.336418000001
35700,8186.0417879999995
35800,8186.015146
36000,8185.462612
36100,8185.470764
36200,8185.167144000001
36300,8185.020474
36400,8184.77779
36500,8184.874615999999
36600,8184.65448
36700,8182.6504780000005
36800,8179.930489999999
36900,8180.099575999999
37000,8179.911635999999
37200,8180.020452
37400,8179.53479
37500,8179.407939999999
37600,8179.232085999999
37700,8179.21261
37800,8179.23681
37900,8179.231234000001
38100,8178.962548
38200,8178.9109020000005
38300,8178.56265
38400,8178.544727999999
38500,8178.508406000001
38600,8178.557992
38700,8178.463922
38800,8178.422173999999
38900,8178.424462
39000,8178.45215
39200,8178.448886
39300,8178.453554
39400,8178.445127999999
39500,8178.454212
39600,8178.20544
39700,8178.159036
39800,8177.850393999999
39900,8177.865961999999
40000,8177.878564000001


==> data/add/slot_duration/slot_duration.csv <==
no_of_bus_lines, no_of_trips, no_of_evs, no_of_icevs, slot_duration, ip_cost, ip_status, ip_duration
1,10,3,2,1.0,15.400676666666667,439.49170599999997,0
1,10,3,2,0.75,15.187979999999998,526.7669490000001,0
1,10,3,2,0.66,15.164656666666668,795.519058,0
2,10,3,7,1.0,38.1334175,545.81286,0
2,10,3,7,0.75,38.47593,3025.165182,0
2,10,3,7,0.66,37.13363,5433.838082,0



==> data/full/co2_emission/gen_algo_co2_full.csv <==
sample_id,gen_alg
0,32.60529136
1,31.78751769
2,30.15003443
3,27.65330828
4,27.14749511
5,35.83170533
6,35.5725926
7,35.91134554
8,36.00857563
9,35.67564566
10,33.8896966
11,35.61411313
12,35.71470752
13,35.62197698
14,35.89342733
15,36.42883683
16,35.84709138
17,35.25733568
18,35.65950243
19,35.97860322
20,35.86821801
21,35.8911888
22,35.91382652
23,36.40545167
24,35.40288021
25,32.34709413
26,32.56005097
27,32.97581269
28,31.86080958
29,32.0060053
30,34.31381035
31,34.26565335
32,33.19800712
33,35.88352361
34,33.98800104
35,34.25437335
36,34.05292413
37,34.1183642
38,34.81101327
39,32.51238249
40,35.43797548
41,34.98460415
42,35.46914984
43,36.18437426
44,33.37309012
45,34.44990894
46,33.69079015
47,32.98753787
48,33.56730494
49,34.2802147

==> data/full/co2_emission/greedy_co2_full.csv <==
sample_id,greedy
0,35.922164616943746
1,35.77174718551136
2,35.995491864018334
3,36.08550399836276
4,35.74863757059104
5,34.084042705373435
6,35.683730479402975
7,35.83261852949448
8,35.74431927590278
9,35.9933195737423
10,36.47527762609244
11,35.946752936689556
12,35.386144802407394
13,35.67838844110084
14,36.14655305430773
15,32.72960576190524
16,31.803773185752497
17,30.180882045548586
18,27.69728575862719
19,27.201276347537064
20,32.658315475032616
21,33.11907516290959
22,31.937624682368977
23,32.078657019521025
24,34.407976273332004
25,34.42492806705741
26,33.3194640311602
27,36.08139242617067
28,36.02114142420278
29,34.06919477948458
30,34.48683522749516
31,34.12440544253686
32,34.17494139036465
33,34.93936979067741
34,32.74185067477649
35,35.98073011230163
36,35.480697426980065
37,35.06797381042195
38,35.99457090562471
39,36.51081750438327
40,35.52593408592101
41,32.34721742605461
42,35.566273883153265
43,34.36773300323018
44,36.306646042075826
45,33.49753632552355
46,34.59961117385493
47,33.7845725667317
48,33.00350192619003
49,33.664929139305215


==> data/full/co2_emission/perc/greedy_co2_perc.csv <==
sample_id,greedy
0,2.5259580588471913
1,2.12051830671249
2,3.302944161835916
3,2.2379296089067586
4,1.973658136121256
5,4.600283183936988
6,1.531742099468125
7,4.83877456729261
8,3.150539802524017
9,1.9873894922883726
10,2.40021678157891
11,2.6956904333120173
12,3.233368109602319
13,3.6407736742306107
14,2.90120800927538
15,4.436955585011523
16,4.532416030428159
17,4.699718607382669
18,8.258607331147203
19,5.641308465049111
20,1.4051501495061614
21,4.0176293147686755
22,1.9432163302447463
23,2.6227268491162636
24,5.4162731469715
25,0.5828479741494599
26,2.4757330927461605
27,1.6789570064530925
28,3.3683534878062855
29,1.7238152974219487
30,4.274497996928569
31,3.7976015814258397
32,3.6663141763604044
33,2.233687249353871
34,3.1288615967350695
35,2.6410223188278166
36,4.532934642018351
37,3.8836618577316386
38,1.563247818436505
39,2.7522216680376412
40,1.0429219370942087
41,3.166903674657964
42,4.862805285434149
43,5.7043221427125745
44,4.3314093273943675
45,5.769422351003205
46,5.202263690747855
47,5.980309656391901
48,6.716925713103652
49,5.043534164898418


==> data/full/co2_emission/perc/sim_anneal_co2_perc.csv <==
sample_id,sim_anneal
0,3.3978692936371115
1,3.13128231693803
2,4.17938089733809
3,2.9087619005493996
4,3.24444628708034
5,5.765762388022353
6,2.5056097204211687
7,5.5642470811207225
8,3.999010826929151
9,2.855263892770325
10,3.583317209427498
11,3.6044025767363257
12,4.9651620631538655
13,3.6407736742306107
14,3.9942229608557986
15,5.279925638612616
16,5.299328230595574
17,5.563656072573758
18,9.04699439623671
19,6.767605827229832
20,2.1527424253476672
21,4.827117270956491
22,3.3020508005149227
23,3.389025745353853
24,6.267367279288149
25,2.2997466516522977
26,3.4218992480302792
27,2.4298713957373885
28,4.1891421825270205
29,3.109625877822247
30,5.291903554903404
31,4.795535753388199
32,4.468125138739916
33,3.2611835394223982
34,4.3392844011467355
35,3.451649367800482
36,5.2424439803782485
37,4.866643362501702
38,2.5772085376646015
39,3.7801396752109864
40,1.9782073113863399
41,4.225480808181033
42,5.569192616300252
43,6.370065285816227
44,4.966160175646808
45,6.4077527918420545
46,5.998825327809868
47,6.665136222808648
48,7.4580214761901065
49,5.994627843407989


==> data/full/co2_emission/real_co2_full.csv <==
sample_id,real
0,36.8530573900185
1,36.54672722686123
2,37.225013266445025
3,36.91155869961034
4,36.46839909647173
5,35.72761413022822
6,36.238815675452535
7,37.65464175830026
8,36.90709189604169
9,36.723151630483656
10,37.37229369092293
11,36.942611377405925
12,36.568540323370314
13,37.02643721990881
14,37.22657338287034
15,34.24922883345458
16,33.3136881267355
17,31.669247566237114
18,30.19060966144535
19,28.827526012759076
20,33.12375395322846
21,34.505373149744024
22,32.570540749053606
23,32.942652819838074
24,36.37832576294839
25,34.62674937429932
26,34.16530581342099
27,36.69752814617599
28,37.27675427703424
29,34.66678614212712
30,36.02680007506111
31,35.471470569852585
32,35.475587898639674
33,35.73763682771855
34,33.799386705331585
35,36.95676656561666
36,37.16537980290357
37,36.48492492349786
38,36.56619109012644
39,37.54411476604734
40,35.90034667690735
41,33.405125575426915
42,37.38419446764278
43,36.44677442718457
44,37.95043471093184
45,35.548478170535944
46,36.49835167053251
47,35.93350759108146
48,35.379946660726745
49,35.45301401356562


==> data/full/co2_emission/sim_anneal_co2_full.csv <==
sample_id,sim_anneal
0,35.6008386691966
1,35.40234601978695
2,35.66923817295565
3,35.837889343257146
4,35.28520147602861
5,33.66764479256976
6,35.33081238732289
7,35.55944445335757
8,35.43117329521429
9,35.67460874169116
10,36.0331258595383
11,35.61105094100502
12,34.75285303218521
13,35.67838844110084
14,35.7396610412719
15,32.44089501924991
16,31.54828644718284
17,29.907279550879746
18,27.45926689718469
19,26.876592682473397
20,32.410684849009535
21,32.839758323024746
22,31.495044947517442
23,31.826217834571224
24,34.098362477328514
25,33.83042186498784
26,32.996203470704295
27,35.80582540680938
28,35.715178039338056
29,33.58877878924224
30,34.12029656117101
31,33.77042351642273
32,33.89049423762478
33,34.57216689811444
34,32.33273519034387
35,35.681148566095054
36,35.21700558664154
37,34.70933374639472
38,35.623804091452946
39,36.12489478806924
40,35.19016339413172
41,31.993598405288477
42,35.30219666968749
43,34.12509110159874
44,36.0657553358327
45,33.27061956810606
46,34.30887930628749
47,33.53849036050259
48,32.74130264050514
49,33.32773776418108


==> data/full/costs/gen_algo_diff_costs.csv <==
sample_id,gen_algo
0,94.63114659
1,94.89186285
2,94.73648206
3,90.95124168
4,93.62347249
5,96.81603627
6,96.97355014
7,96.04955671
8,97.21764535
9,97.39190844
10,94.32652414
11,97.89582705
12,94.27645129
13,96.10946447
14,97.36009828
15,97.05383589
16,96.61066805
17,95.88310349
18,95.82699093
19,96.17145093
20,95.79681202
21,96.68800594
22,97.91184363
23,96.54712185
24,98.35733654
25,96.44455531
26,97.95312607
27,95.08174171
28,97.36559756
29,96.74569166
30,93.75618803
31,98.63128884
32,96.96536926
33,97.48316461
34,97.71163825
35,94.54234313
36,95.54721801
37,95.78824929
38,97.01130132
39,95.7430166
40,94.87693338
41,95.43316584
42,94.38329571
43,94.81797951
44,93.3153481
45,93.78197276
46,93.1776416
47,92.56604454
48,94.16643733
49,93.46518897

==> data/full/costs/greedy_cost_full.csv <==
sample_id,greedy
0,8232.510393471928
1,8199.389120473568
2,8248.321478244798
3,8271.34699351405
4,8190.80186481289
5,7808.963318336627
6,8180.557682086448
7,8213.034137657605
8,8191.051539842047
9,8248.609035785727
10,8360.595853175946
11,8238.762008019396
12,8106.55289792641
13,8175.2364531061585
14,8284.783794787661
15,7495.087590714479
16,7281.878524522779
17,6905.457810192252
18,6331.366987992591
19,6219.840312213451
20,7475.883216235817
21,7582.163868755328
22,7308.46575256803
23,7341.133654999581
24,7883.80621192589
25,7886.309686391153
26,7633.187271162255
27,8269.700004241242
28,8256.232335177534
29,7804.496616238626
30,7901.93001455071
31,7816.831321212689
32,7830.138064960567
33,8007.121043661272
34,7498.963689799246
35,8244.372201266615
36,8129.8953955809
37,8036.52450246505
38,8249.482412299236
39,8367.448594897867
40,8140.499527472161
41,7407.342936106214
42,8149.4640688748395
43,7870.7691116016795
44,8321.569807008787
45,7671.63680159657
46,7923.685059532637
47,7735.010705320423
48,7553.8292126962015
49,7714.3042094271905


==> data/full/costs/greedy_diff_costs.csv <==
sample_id,greedy
0,97.07312220521024
1,97.53011264428963
2,96.27611850993473
3,97.4241403420096
4,97.59252346774433
5,94.8916857221855
6,98.08838021360918
7,94.63517141759093
8,96.44699150091343
9,97.63283623425929
10,97.17835343608012
11,96.90208993421108
12,96.23583629845871
13,95.87808354159598
14,96.64654249166139
15,94.99459455593247
16,94.94075160266668
17,94.83420413507378
18,91.09720249145379
19,93.81058464280265
20,98.2510256968187
21,95.50949219496613
22,97.60223255695733
23,96.96705501349561
24,94.01522073294187
25,99.09294043874743
26,97.32258334519464
27,98.03721188334276
28,96.20786829492394
29,97.94669140208212
30,95.20604642666258
31,95.74919205973357
32,95.94817095157033
33,97.37135846180807
34,96.43639571394003
35,96.93084940998305
36,94.99208032184289
37,95.66208288820638
38,98.14113659828085
39,96.82838203668516
40,98.70150148235376
41,96.44492564372247
42,94.6323491339986
43,93.70553986537097
44,95.14044621278188
45,93.66583640354223
46,94.19247548429041
47,93.43897031555387
48,92.61119256148149
49,94.4421299616518


==> data/full/costs/perc/greedy_cost_perc.csv <==
sample_id,greedy
0,2.9268777947897666
1,2.4698873557103704
2,3.723881490065291
3,2.5758596579904367
4,2.407476532255679
5,5.1083142778145065
6,1.9116197863908235
7,5.364828582409069
8,3.5530084990865993
9,2.3671637657407274
10,2.8216465639198804
11,3.0979100657889234
12,3.7641637015412863
13,4.12191645840402
14,3.3534575083386065
15,5.005405444067533
16,5.0592483973333255
17,5.1657958649262445
18,8.902797508546206
19,6.189415357197347
20,1.7489743031812928
21,4.490507805033888
22,2.3977674430426537
23,3.0329449865044
24,5.984779267058153
25,0.9070595612525728
26,2.677416654805343
27,1.9627881166572319
28,3.7921317050760655
29,2.053308597917863
30,4.793953573337397
31,4.250807940266457
32,4.051829048429657
33,2.6286415381919292
34,3.5636042860599635
35,3.0691505900169416
36,5.007919678157095
37,4.337917111793608
38,1.8588634017191457
39,3.171617963314838
40,1.2984985176462256
41,3.5550743562775358
42,5.367650866001376
43,6.294460134629024
44,4.859553787218116
45,6.334163596457759
46,5.807524515709589
47,6.561029684446142
48,7.38880743851852
49,5.557870038348178


==> data/full/costs/perc/sim_anneal_cost_perc.csv <==
sample_id,sim_anneal
0,3.800877303728668
1,3.483458343683627
2,4.602311386784605
3,3.2486277222514945
4,3.681210303962256
5,6.275505475950776
6,2.8757163750772063
7,6.090912987450501
8,4.403548119810306
9,3.2373469592471
10,4.005387278533828
11,4.008711676760433
12,5.49482740434799
13,4.12191645840401
14,4.448379020575047
15,5.8494858243361545
16,5.8276287985063595
17,6.032540698119067
18,9.692780256872151
19,7.319033680467411
20,2.4996936719036467
21,5.302121133470989
22,3.7611688593276567
23,3.802104692916072
24,6.836468612772578
25,2.6302130310868286
26,3.6281508475942403
27,2.716364216693608
28,4.614557690694228
29,3.4440968341798492
30,5.812661834536262
31,5.251001713562415
32,4.855850344862092
33,3.6586946293306126
34,4.777228737353202
35,3.8816408568207437
36,5.718638493874516
37,5.322674037447605
38,2.876338803304052
39,4.201787364133506
40,2.2376035553834024
41,4.617139679244266
42,6.075010350973739
43,6.960825745546828
44,5.494853485437424
45,6.973248312865917
46,6.6047484420842375
47,7.246748422909375
48,8.130333638395216
49,6.510105060951617


==> data/full/costs/real_cost_full.csv <==
sample_id,real
0,8480.731026729109
1,8407.033374787803
2,8567.359804179949
3,8490.038469395065
4,8392.857950353198
5,8229.34407678133
6,8339.986514479566
7,8678.627633500491
8,8492.801498908831
9,8448.601263609811
10,8603.352040405993
11,8502.150999646003
12,8423.632203689014
13,8526.699899627629
14,8572.25057534
15,7890.014822160643
16,7669.918766809349
17,7281.610968503206
18,6950.122303246977
19,6630.211650312586
20,7608.962006467766
21,7938.649546243688
22,7488.010838587179
23,7570.750348123765
24,8385.670054767521
25,7958.498003463666
26,7843.181930434388
27,8435.266410964023
28,8581.660192145786
29,7968.106430670837
30,8299.819508456936
31,8163.861389385014
32,8160.799718540559
33,8223.281640670446
34,7776.072129492972
35,8505.416233789358
36,8558.498106406325
37,8400.950784081062
38,8405.733516279393
39,8641.524746047817
40,8247.594418740986
41,7680.386382866534
42,8611.710629031586
43,8399.470429293513
44,8746.61633223537
45,8190.432174805675
46,8412.227217506523
47,8278.142063422174
48,8156.4970753199905
49,8168.286984378243


==> data/full/costs/sim_anneal_cost_full.csv <==
sample_id,sim_anneal
0,8158.388845943887
1,8114.17786923749
2,8173.063228365368
3,8214.22872604848
4,8083.899198687881
5,7712.911138608087
6,8100.152156603446
7,8150.019975839142
8,8118.81689818441
9,8175.090727503427
10,8258.75447225209
11,8161.3242797473895
12,7960.768152919228
13,8175.236453106159
14,8190.924379155452
15,7428.489523600335
16,7222.944371932724
17,6842.344823349548
18,6276.462220809386
19,6144.944226539934
20,7418.761264694538
21,7517.732730940103
22,7206.374106743158
23,7282.902493848792
24,7812.38635350267
25,7749.172551897779
26,7558.6194587469745
27,8206.13385259382
28,8185.6545317598775
29,7693.6771293480215
30,7817.379067553465
31,7735.176887935547
32,7764.523497264303
33,7922.416876928506
34,7404.59137708552
35,8175.266522215926
36,8069.068539195851
37,7953.795557798028
38,8163.956141448315
39,8278.42625119991
40,8063.045952793635
41,7325.77221566393
42,8088.5483169220115
43,7814.7979291616575
44,8266.002579845695
45,7619.293001359611
46,7856.620771413674
47,7678.24593399493
48,7493.346649890527
49,7636.5229200151825


==> data/full/costs/sim_anneal_diff_costs.csv <==
sample_id,sim_anneal
0,96.19912269627133
1,96.51654165631638
2,95.3976886132154
3,96.75137227774852
4,96.31878969603774
5,93.72449452404922
6,97.12428362492278
7,93.9090870125495
8,95.5964518801897
9,96.7626530407529
10,95.99461272146618
11,95.99128832323956
12,94.50517259565203
13,95.87808354159598
14,95.55162097942495
15,94.15051417566384
16,94.17237120149365
17,93.96745930188094
18,90.30721974312785
19,92.6809663195326
20,97.50030632809636
21,94.69787886652902
22,96.23883114067235
23,96.19789530708393
24,93.16353138722744
25,97.36978696891317
26,96.37184915240576
27,97.2836357833064
28,95.38544230930577
29,96.55590316582014
30,94.18733816546376
31,94.7489982864376
32,95.14414965513791
33,96.34130537066939
34,95.22277126264679
35,96.11835914317926
36,94.28136150612546
37,94.6773259625524
38,97.12366119669595
39,95.79821263586649
40,97.76239644461661
41,95.38286032075573
42,93.92498964902626
43,93.03917425445317
44,94.50514651456257
45,93.02675168713407
46,93.39525155791577
47,92.75325157709061
48,91.86966636160479
49,93.48989493904837


==> data/small/co2_emission/gen_alg_cons.csv <==
sample_id,line_1,line_2,line_3,line_4,line_5,line_6,line_7,line_8,line_9,line_10,line_11,line_12
0,92.96807,286.20373,439.83439,763.11317,1030.5172,1606.4531,1892.74497,2359.46763,4153.73259,4623.40835,4278.10536,3758.34944
1,67.02568,159.02791,397.34152,799.06385,1126.60422,1709.60657,1951.24991,3398.3524,2472.51992,3656.3809,3928.88098,4663.01305
2,81.77107,304.59194,529.03811,890.10238,1121.61822,1845.77243,1862.76273,3199.43512,2705.98333,3255.61165,4059.74349,4992.42713
3,121.4518,266.84019,512.3079,866.94745,1198.03737,1374.68365,2901.78709,2881.75664,3545.92521,3770.72878,3757.35632,3677.47617
4,102.84954,198.34857,403.45075,768.71948,1302.28918,1305.88906,2457.49975,2789.79837,3696.9745,4278.09876,4047.1326,5438.57347
5,112.76213,243.97978,531.9759,930.42926,1205.09997,1336.57972,2886.74703,3365.6199,2725.82196,3666.45962,4901.4496,4587.7294
6,101.11026,232.59136,490.09407,604.59562,1167.60035,1463.41766,1781.22231,2988.34162,3286.52689,3904.59075,4576.28389,4651.88658
7,54.48816,179.59056,474.03168,589.97878,1377.73642,1560.41648,1706.9204,2067.45622,3810.58346,4589.2331,5027.12703,4652.96769
8,81.31469,209.72458,469.47913,709.88913,906.31379,1509.56994,2563.08713,3090.42621,2204.68614,4202.21703,4883.25837,4897.29019
9,88.28153,228.17351,560.62582,721.68266,1440.00577,1486.15862,2685.6919,2721.79455,4079.82469,4071.98242,3593.18031,4393.94055
10,114.6993,235.52209,410.96482,535.00269,1175.56729,1672.74558,2677.1547,2127.08693,3223.17219,3133.15669,4322.0129,5109.25428
11,101.77587,228.86255,624.15338,665.68255,1062.08504,1497.24977,2093.96773,2440.64379,2737.59196,3914.62666,4891.43121,4666.25376
12,76.78583,196.13049,396.77597,720.41507,1143.03998,1448.45667,2602.6839,2614.04996,3223.10465,3817.97101,3980.00039,5569.54283
13,108.48757,266.4744,463.8326,831.61445,1167.66684,1612.15905,1668.04882,2925.0311,2913.94202,2990.80519,3706.58387,4762.1085
14,101.76593,206.63202,516.47557,744.41379,1039.582,1600.41825,3003.18876,2048.58972,2636.6458,3156.607,4537.83039,4786.79092
15,100.11139,318.44082,322.29272,708.7789,928.88378,1455.15285,2483.21815,2890.9974,3481.31843,3614.61938,3605.14379,4766.19194
16,113.83773,256.59518,463.38927,731.27708,1138.64774,1446.95627,3156.54192,2508.64998,2421.64234,3621.96051,3783.5478,5456.78583
17,125.88087,226.88715,413.56281,1035.79913,835.91982,1448.82326,1653.20397,2281.90454,2796.15401,3632.94224,4660.30538,5158.62591
18,94.34596,189.43718,325.628,979.45568,1060.3488,1267.29272,1675.19436,2494.84895,2835.84473,3936.92284,3420.71168,4658.94647
19,98.06792,149.64609,493.75216,866.49561,996.57292,1749.50952,2000.0844,2403.85625,3543.65994,3441.51202,4235.06443,4585.99962
20,101.91265,277.92461,531.62971,822.37356,1094.07948,1513.26805,2979.47371,2181.10251,2964.01383,2977.34768,3437.00591,5496.75123
21,71.79063,226.74863,340.51383,675.40397,1172.43526,1509.46616,2466.42499,2270.83436,2906.88911,3697.46568,3348.80551,5561.88268
22,101.28823,243.34926,383.08181,650.37259,1178.20849,1709.84539,2132.23667,3893.77615,3018.65723,4937.66486,3699.1085,5573.87497
23,108.76662,151.37451,358.10086,958.33349,1109.71338,1442.41931,1980.18372,3176.09272,2450.04638,4054.35781,4226.33428,5561.7679
24,95.9148,212.247,534.64067,881.98236,954.88992,1772.31401,2323.43742,3099.70687,3535.53259,3475.45485,3935.65129,4694.91852
25,133.31276,213.23203,409.29809,837.04246,828.35569,1455.24723,1927.7541,2181.2652,3599.65084,4095.83817,4124.15304,3840.17076
26,88.04603,236.71996,616.82763,810.9251,1097.45191,1346.86066,1934.62046,2925.653,3313.17427,3415.18201,4416.3805,4892.45533
27,111.21581,288.99704,537.32611,802.38214,1137.32574,1672.48411,1444.06069,2474.88207,2802.17921,3154.29617,3381.69358,4572.72964
28,76.02599,239.2774,370.60322,541.20365,1232.49645,1363.35812,2154.58974,2493.27648,2809.1248,3084.98548,3568.91967,4493.46402
29,105.64288,205.87471,365.12172,967.68224,1143.06429,1535.85917,1957.8251,2657.27021,2878.27339,3106.36392,3680.61279,5429.53884
30,91.30982,226.65311,445.79181,687.51573,876.48026,1558.79578,1697.25006,2965.57637,3427.03266,4264.64907,4408.3276,4627.07169
31,61.73909,164.25677,593.03175,674.68948,960.34746,1437.38037,2017.00621,2552.12365,2602.12167,3716.85471,3393.28543,4757.6655
32,114.97733,348.98794,378.52529,701.42115,891.88324,1580.77692,2214.55604,2776.39845,2931.90429,3745.01354,3686.22501,4372.32837
33,72.49328,241.73443,646.95486,979.36155,1215.8839,1485.29206,1780.52732,2079.8826,3450.3793,3063.83704,4135.20733,4520.93488
34,125.32485,217.09141,519.57635,849.27983,1031.05785,1223.41955,1902.58605,3284.39194,2459.77304,4104.07277,4248.05904,4852.65809


==> data/small/co2_emission/greedy_cons.csv <==
sample_id,line_1,line_2,line_3,line_4,line_5,line_6,line_7,line_8,line_9,line_10,line_11,line_12
0,92.96807,286.20373,442.30171,763.11317,1037.26713,1606.4531,1892.74497,2360.21026,4153.73259,4624.33708,4278.10536,3759.46115
1,67.02568,161.66258,406.67688,802.44739,1126.60422,1709.60657,1951.24991,3398.3524,2472.51992,3656.3809,3928.88098,4663.01305
2,81.82425,307.72101,529.05762,890.10238,1121.61822,1845.77243,1862.76273,3199.43512,2705.98333,3255.61165,4059.74349,4992.42713
3,121.4518,266.84019,512.3079,866.94745,1198.03737,1374.68365,2901.78709,2881.75664,3545.92521,3770.72878,3757.35632,3677.47617
4,102.84954,198.34857,403.47893,768.71948,1302.28918,1305.88906,2457.49975,2789.79837,3696.9745,4278.09876,4047.1326,5438.57347
5,112.76213,246.53394,531.9759,932.965,1205.09997,1336.57972,2886.74703,3365.6199,2725.82196,3666.45962,4901.45629,4587.94012
6,101.11026,232.59136,490.09407,604.59562,1167.60035,1463.41766,1781.22231,2988.34162,3286.52689,3904.59075,4576.28389,4653.14209
7,54.48816,179.59056,474.03168,589.97878,1377.73642,1560.41648,1706.9204,2067.45622,3810.58346,4589.2331,5027.12703,4652.96769
8,81.31469,209.72458,469.47913,730.52256,906.31379,1509.56994,2563.08713,3090.42621,2204.68614,4202.21703,4883.25837,4897.29019
9,88.28153,228.17351,560.62582,721.68266,1440.00577,1486.15862,2685.6919,2721.79455,4079.82469,4071.98242,3593.18031,4441.96931
10,114.6993,235.52209,410.96482,535.00269,1175.56729,1672.74558,2677.1547,2127.08693,3223.17219,3134.82285,4322.0129,5111.4336
11,101.96163,229.26956,624.15338,665.68255,1062.73735,1497.24977,2093.96773,2440.64379,2737.59196,3914.62666,4891.43121,4710.24254
12,76.78583,196.53407,396.77597,720.41507,1143.03998,1448.45667,2602.6839,2614.04996,3223.10465,3817.97101,3980.00039,5569.64816
13,108.48757,266.4744,463.8326,831.61445,1167.66684,1612.15905,1668.04882,2925.0311,2913.94202,2990.80519,3706.58387,4779.13671
14,101.76593,206.63202,516.47557,744.41379,1039.582,1600.41825,3003.18876,2048.58972,2636.6458,3156.607,4537.83039,4786.79092
15,100.11139,318.52691,330.83213,708.78586,928.88378,1455.15285,2483.21815,2890.9974,3481.31843,3614.61938,3605.14379,4766.19194
16,113.83773,256.59518,463.38927,731.27708,1138.64774,1446.95627,3156.54192,2508.64998,2421.64234,3621.96051,3783.5478,5456.78583
17,125.88667,226.88715,413.56281,1035.79913,835.91982,1448.82326,1659.85006,2281.90454,2796.15401,3632.94224,4660.31207,5158.62591
18,94.34596,189.43718,325.628,979.45568,1060.3488,1267.31237,1675.2664,2494.84895,2835.84473,3936.92284,3420.71168,4658.94647
19,98.06792,149.64609,493.75216,866.49561,996.57292,1749.50952,2000.0844,2403.85625,3543.65994,3441.51202,4235.06443,4602.81479
20,101.91265,277.92461,531.62971,822.37356,1094.07948,1513.26805,2981.33056,2181.10251,2964.3991,2977.34768,3437.00591,5496.75588
21,71.79063,231.63326,341.36238,675.40397,1172.45426,1509.46616,2466.42499,2270.83436,2906.88911,3697.46568,3348.80551,5561.88268
22,101.28823,243.39427,390.96342,650.55568,1178.20849,1709.84539,2132.23667,3893.77615,3018.65723,4937.66486,3699.1085,5574.31402
23,108.76662,151.37451,367.91201,958.33349,1109.78064,1442.41931,1980.45357,3176.09272,2450.04638,4054.35781,4226.33428,5561.7679
24,95.9148,212.247,534.64067,882.00226,954.88992,1772.31401,2323.43742,3099.70687,3535.53259,3475.45485,3936.9033,4705.67243
25,133.31276,213.23203,415.23913,837.04246,828.35569,1455.24723,1927.7541,2181.2652,3599.65084,4095.83817,4124.15304,3840.17076
26,88.04603,236.91125,617.25359,810.9251,1097.45191,1346.86066,1934.62046,2925.653,3313.17427,3415.18201,4416.3805,4892.45533
27,111.80181,288.99704,537.32611,802.38214,1137.32574,1672.48411,1444.06069,2474.88207,2802.17921,3154.29617,3381.69358,4583.48355
28,76.02599,239.2774,370.60322,541.20365,1232.49645,1363.35812,2154.58974,2493.27648,2809.1248,3084.98548,3568.91967,4493.46402
29,105.64288,205.87471,365.12172,967.68224,1143.06429,1535.85917,1957.8251,2657.27021,2878.27339,3106.36392,3680.61279,5503.83154
30,91.30982,226.66486,463.27287,687.51573,876.48026,1558.79578,1697.25006,2965.57637,3427.03266,4264.64907,4408.3276,4627.07169
31,61.73909,164.25677,593.03175,674.68948,960.73881,1437.38037,2017.00621,2552.12365,2602.12167,3716.85471,3393.28543,4757.6655
32,114.97733,348.98794,378.52529,701.42115,891.88324,1580.77692,2214.55604,2776.39845,2931.98004,3745.01354,3686.22501,4409.66773
33,72.49328,241.73443,647.02429,979.6682,1215.8839,1485.29206,1780.52732,2081.63907,3450.3793,3063.83704,4135.20733,4520.93488
34,125.32485,217.09141,519.57635,849.27983,1031.05785,1223.41955,1902.58605,3284.39194,2459.77304,4104.07277,4248.05904,4852.65809


==> data/small/co2_emission/ip_cons.csv <==
sample_id,line_1,line_2,line_3,line_4,line_5,line_6,line_7,line_8
0,92.94607,241.34797,361.44189,581.72902,747.16866,1266.12258,1223.8505,1577.79985
1,67.00026,149.88317,358.47719,689.2904,796.33818,1307.9911,1406.73166,2378.62955
2,81.76738,268.21452,475.29204,706.19275,737.28318,1234.27123,1375.79133,2195.86201
3,110.77105,253.20634,390.20593,650.19918,867.65744,1052.33596,1903.62195,1939.9112
4,102.77522,193.94009,326.21839,556.89077,934.27959,934.18133,1668.75352,1874.14394
5,106.9624,160.96327,488.74578,622.42261,872.06314,1094.22461,2216.02895,2469.53148
6,89.56955,232.09727,419.88294,477.24721,889.44205,1218.04948,1315.48141,1935.65752
7,54.48816,176.51507,336.04002,489.3642,1003.10296,998.06511,1145.42825,1554.61028
8,81.294,186.00327,387.96889,568.329,626.14357,1099.21562,1443.96841,2274.07043
9,88.2052,228.02334,394.73062,544.7168,1131.65952,1061.30724,1592.65386,1875.4457
10,113.19855,222.05109,335.70078,459.99144,826.47685,1172.68677,1716.34894,1560.13109
11,96.95139,208.28089,512.55147,517.47075,803.05421,1099.36627,1221.32673,1762.18148
12,76.77166,191.13399,326.277,540.14447,852.87906,1107.38876,1648.30154,1919.01607
13,108.48757,223.51993,271.41638,604.3772,798.67862,1135.48554,1323.79986,2061.37045
14,96.65837,206.63202,414.31605,595.87029,873.95561,1041.11331,1956.91528,1548.38818
15,90.2359,287.84259,319.8549,558.50199,778.22014,937.3702,1645.86744,1876.77748
16,108.97315,246.55566,344.69532,649.12758,784.28538,1057.3835,2100.44724,1849.43945
17,125.88087,214.82761,389.17014,715.47398,701.39603,970.85585,1274.23204,1775.56385
18,86.86388,185.21147,300.19891,712.64754,856.30876,901.04691,1213.89085,1821.18686
19,97.88378,148.75568,461.52034,727.10483,792.75901,1194.95842,1511.10793,1660.48223
20,101.78731,238.7685,464.4317,623.49963,846.96262,1107.5175,2058.50451,1619.25293
21,67.37166,200.16781,300.02377,548.64996,750.69579,980.41319,1558.8834,1600.86611
22,101.16777,184.61093,361.12298,510.80341,841.14372,1363.32784,1578.98356,2598.95661
23,106.59517,151.12675,333.20417,636.42572,676.90293,1102.46386,1163.45615,2385.89045
24,95.9148,199.32848,441.09098,695.10109,745.29634,1319.75219,1417.85786,2311.13607
25,132.65247,205.32917,341.25287,670.36567,725.08698,990.87164,1366.80903,1580.48913
26,80.33031,232.36248,469.99578,645.42889,698.74236,935.52985,1283.43023,2057.27881
27,108.73106,240.79595,455.6111,661.51565,767.67421,1241.60958,998.61942,1952.78297
28,75.49733,228.25304,337.45047,423.46614,829.2372,929.66535,1582.01519,1920.03336
29,100.59398,175.08965,324.84844,686.50379,764.86731,1165.16995,1423.72725,2009.11655
30,81.43527,210.76422,407.76198,520.23581,666.87088,1262.07592,1154.73898,1951.3538
31,51.47619,154.38453,497.14871,596.03397,790.8156,1132.11619,1570.83488,1869.09959
32,107.66088,244.92445,345.90556,560.50725,768.03565,1167.96497,1325.01686,2124.30457
33,71.18248,229.02447,394.45006,629.13965,920.42701,1110.87814,1307.12337,1525.18372
34,117.79501,216.25695,386.73789,552.89971,754.16691,936.43177,1341.65886,2418.47178


==> data/small/co2_emission/sim_anneal_cons.csv <==
sample_id,line_1,line_2,line_3,line_4,line_5,line_6,line_7,line_8,line_9,line_10,line_11,line_12
0,92.96807,286.20373,439.83439,763.11317,1030.5172,1606.4531,1892.74497,2359.51465,4153.73259,4563.75104,4278.10536,3759.46115
1,67.02568,159.01085,397.34152,798.44756,1126.60422,1709.60657,1951.24991,3366.01153,2472.51992,3656.3809,3928.88098,4570.36182
2,81.77107,304.59194,527.15395,890.10238,1121.61822,1845.77243,1862.76273,3195.66723,2705.98333,3251.45743,4059.59423,4992.42713
3,121.4518,266.84019,512.3079,750.68882,1195.58814,1374.68365,2901.78709,2881.75664,3545.92521,3530.89001,3754.68119,3677.47617
4,102.84954,197.01921,400.56193,768.71948,1302.28918,1305.88906,2457.49975,2789.79837,3667.91714,4127.51143,4007.61189,5331.83917
5,106.9624,243.97978,531.9759,932.965,1205.09997,1336.57972,2886.74703,3365.6199,2725.82196,3666.45962,4901.45629,4522.96035
6,101.11026,232.59136,490.07352,604.59562,1167.60035,1463.41766,1781.22231,2988.34162,3258.21963,3837.95755,4576.28389,4547.02545
7,54.48816,179.59056,474.03168,589.97878,1377.73642,1560.41648,1706.9204,2067.45622,3641.04611,4589.2331,4861.20959,4518.48053
8,81.31469,208.14951,469.47913,730.52256,906.31379,1509.56994,2560.04075,3090.42621,2196.10218,4202.21703,4843.5228,4814.84864
9,88.2052,228.17351,560.62582,721.68266,1440.00577,1484.97917,2659.15914,2642.80022,3948.33054,4071.44521,3592.86492,4408.86939
10,114.6993,235.52209,410.96482,535.00269,1175.56729,1672.74558,2677.1547,2127.08693,3223.17219,3133.23498,4322.0129,4915.0405
11,101.77587,228.86255,624.15338,665.68255,1062.73735,1497.24977,2080.62537,2440.64379,2737.59196,3914.62666,4767.13935,4550.91462
12,76.78583,196.13049,396.77597,720.41507,1143.03998,1448.45667,2602.6839,2614.04996,3223.10465,3817.97101,3980.00039,5309.0923
13,108.48757,265.758,422.14968,831.61445,1167.66684,1612.15905,1668.04882,2925.0311,2913.94202,2945.04943,3706.51662,4673.3069
14,101.75148,206.63202,516.47557,744.41379,1039.582,1600.41825,3003.18876,2048.58972,2636.6458,3156.607,4537.83039,4676.47936
15,99.23913,318.52691,322.29272,708.78586,928.88378,1455.13036,2483.21815,2890.9974,3398.31136,3529.37188,3605.14379,4736.16088
16,113.83773,256.59518,463.38927,731.27708,1138.64774,1446.95627,3156.54192,2508.64998,2421.64234,3621.96051,3730.4331,5436.94926
17,125.88087,226.88715,413.56281,1035.79913,835.91982,1448.82326,1653.20397,2281.90454,2796.15401,3632.94224,4660.29774,5158.62591
18,94.34596,189.43718,325.628,979.45568,1060.3488,1267.31237,1675.19436,2494.84895,2835.84473,3936.92284,3420.71168,4622.85845
19,98.06792,149.64609,493.75216,866.49561,989.60819,1749.50952,2000.0844,2403.85625,3522.99433,3441.51202,4235.06443,4545.96426
20,101.91265,277.92461,531.62971,822.37356,1094.07948,1513.26805,2979.56777,2181.10251,2964.3991,2977.34768,3437.00591,5452.86307
21,68.31175,225.71557,331.30031,675.40397,1172.45426,1509.46616,2466.42499,2270.83436,2906.88911,3697.46568,3348.80551,5383.021
22,101.22103,243.34926,383.08181,650.37259,1178.20849,1709.84539,2132.23667,3557.16732,3018.65723,4848.85359,3699.1085,5514.04462
23,108.76367,151.35431,358.10086,958.33349,1109.78064,1442.41931,1980.45357,3174.91822,2450.04638,3945.54773,4226.33428,5373.50691
24,95.9148,199.77502,534.08477,881.98236,954.88992,1772.31401,2323.43742,3099.70687,3439.29756,3475.45485,3936.9033,4657.15531
25,133.31276,213.23203,409.29809,837.04246,828.35569,1455.24723,1927.7541,2181.2652,3593.43009,4095.83817,4124.15304,3839.59589
26,88.04603,236.71996,617.25359,810.9251,1090.79052,1346.86066,1934.62046,2908.29694,3241.05098,3415.18201,4345.92278,4771.98929
27,111.21581,288.99704,537.32611,802.38214,1137.32574,1672.48411,1444.06069,2474.88207,2802.17921,3154.29617,3381.69358,4494.01454
28,76.02599,239.11964,370.60322,541.20365,1230.58652,1363.35812,2154.58974,2493.2674,2809.1248,3084.98548,3568.91967,4374.54467
29,105.38905,205.87471,362.22538,967.68224,1135.32893,1535.85917,1957.8251,2657.27021,2878.27339,3100.45854,3680.61279,5448.70656
30,91.30982,226.65311,463.27287,687.51573,876.48026,1558.79578,1690.36916,2965.57637,3353.77438,4205.88609,4331.35092,4585.66725
31,54.76154,164.25677,558.68804,674.68948,960.38225,1437.38037,2017.00621,2552.12365,2602.12167,3672.01962,3393.28543,4569.33324
32,114.97733,348.83731,378.50805,701.42115,891.88324,1580.25537,2214.55604,2776.39845,2931.98004,3745.01354,3686.22501,4341.18191
33,72.49328,241.73443,646.95486,974.96436,1207.10449,1485.29206,1780.52732,2080.23093,3450.3793,3063.83704,4022.97978,4520.93488
34,125.32485,217.09141,468.87336,849.27983,1031.05785,1223.41955,1902.58605,3284.39194,2459.77304,4086.95397,4168.15485,4852.65809


==> data/small/costs/gen_alg_costs.csv <==
sample_id,line_1,line_2,line_3,line_4,line_5,line_6,line_7,line_8,line_9,line_10,line_11,line_12
0,12.6263,47.16891,70.3939,140.0011,200.02972,331.55308,397.43867,508.4593,913.85036,1025.64895,942.21012,821.9143
1,9.10298,21.5981,61.05897,145.16221,222.93788,354.52729,412.58996,743.4032,529.14129,803.18715,860.66003,1034.96402
2,11.1056,48.79062,93.07389,168.49755,220.96397,383.48129,389.87924,698.83923,584.26501,710.26589,889.63302,1110.43818
3,16.49477,36.24044,84.99979,163.66422,237.42694,276.50475,629.6846,624.56789,772.19783,828.74048,826.36078,801.35284
4,13.96834,26.93837,67.95185,136.93177,266.14819,262.76906,524.99547,603.18029,815.76966,947.24344,892.56549,1213.26918
5,15.3146,40.70933,89.40831,183.24661,238.06176,269.41039,627.73586,735.66946,586.96382,795.69722,1083.52459,1013.76277
6,13.73212,31.589,87.15394,102.16637,234.97018,296.3895,376.23722,651.88321,713.53915,859.66103,1015.22577,1031.18456
7,7.40022,24.39079,80.75028,100.30312,280.95883,318.74744,354.62667,434.87963,838.30906,1017.89743,1117.84413,1031.79063
8,11.04362,32.03823,70.13851,121.21899,170.95091,307.55573,550.41213,672.9424,471.20982,924.72394,1084.24715,1089.07938
9,11.98981,30.989,97.44231,125.12798,295.07763,302.6665,574.58972,587.59818,895.89759,895.40228,784.20968,967.10954
10,15.57769,31.98703,63.33694,89.93531,232.08344,345.1793,575.27362,453.44375,704.00774,680.20918,957.19924,1136.9638
11,13.82252,31.08258,113.39851,120.13172,202.75269,303.31101,446.12819,522.32715,586.94767,860.9644,1087.60296,1036.53927
12,10.42854,26.63713,60.5514,137.03321,224.58057,298.40289,557.45786,563.04963,696.26701,839.19327,878.59283,1244.24777
13,14.73405,41.75721,84.9141,154.87833,232.2809,330.57849,343.50423,627.60034,627.43083,647.65532,814.17554,1058.42998
14,13.82117,28.06338,86.4962,134.87434,204.51805,327.94017,654.71537,432.7745,566.53561,685.39462,1005.3887,1062.53082
15,13.59646,50.67148,43.77164,128.34747,173.26945,296.15374,532.61645,625.8398,759.69943,792.39751,790.55843,1050.73711
16,15.46068,34.84904,79.72362,125.13847,222.70252,295.68535,689.38775,532.998,515.88434,790.29247,830.95854,1218.29225
17,17.0963,30.81429,60.69002,197.93658,153.91055,296.06566,336.22504,488.42484,604.48809,796.92051,1033.07841,1145.94706
18,12.81344,25.72809,44.22461,189.21755,206.69944,252.21643,338.55504,535.5888,612.75551,862.27354,743.3699,1033.80826
19,13.31893,20.32393,84.3483,161.95841,189.56979,366.97357,424.61572,510.16324,770.78504,752.36603,931.85238,1016.33999
20,13.84109,37.74586,93.12262,156.85716,221.40734,308.03645,650.06279,462.76525,642.12235,644.87404,750.69841,1222.84368
21,9.75012,30.79548,55.68099,111.92637,230.58789,307.7651,527.91585,486.14307,626.65151,807.47914,730.47836,1240.84961
22,13.75629,40.69058,52.0276,114.21872,235.09708,353.45683,451.37005,858.96898,654.10382,1094.9225,808.57132,1245.42088
23,14.77195,20.55867,54.98321,187.50188,215.49831,293.26499,422.30956,692.25048,524.48895,893.54273,935.43054,1238.6445
24,13.02651,28.82597,89.15378,166.62506,179.95353,373.82818,498.12802,669.6681,773.91539,760.33247,856.13054,1039.93141
25,18.10564,28.95974,69.07295,156.05618,153.95886,295.77938,408.25538,463.7701,788.48226,904.13245,907.04877,842.40398
26,11.95782,32.14972,109.8677,148.9394,207.91177,268.98671,404.59493,636.89833,726.70274,746.71877,971.27462,1087.13744
27,15.10459,46.10211,90.90916,147.94892,219.18004,346.17539,293.13376,521.15453,608.08805,686.12124,736.69723,1013.74451
28,10.32534,32.49705,55.17161,85.63202,245.70442,274.37752,455.65488,534.86507,606.28989,668.80222,780.65871,995.24692
29,14.34771,27.96052,49.58838,185.10821,231.03344,317.03692,411.24496,573.03816,623.46716,675.48745,805.506,1205.93524
30,12.40109,30.78251,68.53242,121.10409,164.03236,321.31719,351.4699,646.28494,747.86715,943.38547,975.11479,1021.73504
31,8.38499,22.30825,101.17902,117.07265,185.02263,293.76834,427.04183,548.89806,554.58762,816.40521,742.46898,1055.33314
32,15.61545,54.71252,58.92788,129.6706,166.75333,323.64001,473.65444,599.88549,634.92188,818.94141,809.89507,964.63133
33,9.84555,32.83075,120.34534,187.21737,244.15289,300.49735,370.76317,439.24749,750.23373,665.18406,913.35185,998.05632
34,17.02078,29.4839,95.23124,162.20644,197.20577,242.64307,395.84654,711.9673,523.42919,905.63482,938.27317,1077.52734


==> data/small/costs/gen_alg_diff_costs.csv <==
sample_id,line_1,line_2,line_3,line_4,line_5,line_6,line_7,line_8
0,100.023686339003,128.65738268232155,130.10936047925796,144.30542787202396,154.35597285837446,137.42925495341748,169.8360412652024,163.6766751886215
1,100.03791404611007,106.10120882505663,115.08786671446684,119.90753647372968,164.70891408479991,137.49129159576748,153.28513910481902,154.90956281538018
2,100.0045024358178,119.65864243734617,120.97760428601826,136.3904806964191,176.49330494070136,165.13489509331654,147.2500263715839,157.65492974157752
3,109.64220050544466,105.3844581330137,149.99101816272199,149.1104577890075,155.17084436692446,143.86944828913548,168.54694658510368,161.8647618546571
4,100.0723586927865,102.27311383147227,135.92721540826562,166.6243043467415,154.54328707648742,156.59823110172258,161.9649591803133,161.92636442520453
5,105.42220925013699,186.21940034627957,111.56836439882407,169.48586609712194,156.18158208555522,133.51732474110955,137.9195061001672,143.14206907968514
6,112.8846157007877,100.21286787915703,123.77403561094248,149.13585858784916,143.8180973303239,127.06937710734066,148.4072550162666,168.942628777691
7,100.0,101.74237029936482,161.42452904681895,134.23103399914135,150.02852027561445,176.56797079478602,172.50644296673204,144.6718254174721
8,100.02545103121962,113.78489205464817,133.11205088199517,136.39801592231123,169.19976016222503,150.89863603029218,198.4547801867893,143.70282599032322
9,100.0865649813347,100.06587317476412,166.0652284799887,158.2518284685888,137.5005207335843,155.23434338118946,183.1595868131409,157.84700848905774
10,101.32575597426019,106.06661893944089,138.91925076487144,122.55430165001796,163.1996215130029,155.25544200258787,173.43570358023828,149.70333438111155
11,104.97619479786655,109.88171020857055,137.71160382449824,145.58824723494757,148.55042716381618,149.72943052456122,195.17950217103245,151.34406274028387
12,100.01851033077865,102.61413007048932,136.64551700232622,148.23691128375265,147.18263734258747,142.90923703872707,171.5013163374936,147.356531226284
13,100.0,137.5539002891592,211.4964212229437,156.38162657627777,170.0148736820294,160.89215883435247,137.07386614173544,151.1789446096642
14,105.28417846823726,100.0,142.15184620631004,139.48455563596892,129.41955673948706,175.69439135297307,168.81103125184273,142.4457721295535
15,110.94405331923325,116.17758257721901,100.76216806647247,139.8710545450107,133.1291480537282,178.57036735286502,167.0315992637414,168.44698713179696
16,104.46405405405403,104.0719068589009,155.48832076728013,117.90250999554917,172.10990209630887,151.4880842596236,165.47579505043356,146.06234046294702
17,100.0,105.61356847731649,106.53784760616433,164.6885067002273,130.23081173333875,160.73665995649458,139.18498728903526,136.37179404025818
18,108.61360297763805,102.28156910700328,108.47075126928455,150.98228325000554,141.8977373805579,162.23388975117822,152.87090951666957,146.3598630889075
19,100.18813111557762,100.59857446913824,108.34774894826063,124.71319956179006,137.82900285473647,159.60155103868516,143.40934343817284,155.4832630565598
20,100.1231185895326,116.39919156135112,116.47407667936147,142.81954151966534,136.45834777839428,149.68535779071118,156.43176879134396,144.67664998008203
21,106.55903789848492,113.2792725520453,117.85473899703337,131.19286938413774,190.1813044268961,176.19224054811505,174.65442686549744,151.90671185696675
22,100.11906902000229,145.4466101664623,106.08070498090542,139.11324361471947,153.92311081750486,132.13422424484756,145.21645089193075,160.63297512382326
23,102.03708769195913,100.16394624706821,113.9545323504828,175.01429502428613,201.07205368581964,146.0274230711336,192.37293868270748,141.04384146882882
24,100.0,106.48103205368312,138.39693009349742,136.6386774446834,144.18179577688224,146.77705919502895,180.71971013623087,143.08622786395267
25,100.49772507392052,103.84886125617372,128.2041787543177,135.05979740188303,120.3195948428808,161.07333290275795,152.85381710357944,149.95920316410394
26,109.6050200184786,101.87531430313352,146.18695796627824,141.05211818158142,167.42623194250464,158.52478504244166,169.16012201255234,155.65727955575701
27,102.28527972956134,130.01393708177474,130.41233401358963,135.65383931591455,177.15200282434458,147.37167014581337,163.3634254864072,132.86046567832153
28,100.70024596383297,104.82986987012819,111.71709448455213,148.8933242662921,176.00134151152997,164.95040862237087,146.1458701380277,137.3090338917462
29,105.01910408432148,117.58245547635569,112.39754353818807,160.4054638038291,166.23903367939863,147.6234163819349,148.74332862171386,141.51809614380718
30,112.12568908290153,107.53873069928012,114.50798144077133,152.5897294326449,144.0479029884746,132.53001398811838,156.7192966067478,166.53238032573648
31,119.93720632513964,106.39457216345129,127.93377118852484,120.45414722976652,131.72096454370072,139.21217981005864,137.80275761162227,145.88495725162292
32,106.79582102862989,164.4796777296777,115.14114627887083,139.41385812708506,123.93249615352428,148.85059326829608,191.83118268961442,139.5180002807638
33,101.84142174888517,105.54960251821517,213.09398596623936,187.94084829551355,143.72529796671284,148.7225658268956,148.90489610422,148.04898300637382
34,106.39230960118464,100.38586244666003,152.98169046823867,185.14802007920184,152.23962093134728,143.27017476153972,157.43703080192844,143.3822642412416


==> data/small/costs/greedy_costs.csv <==
sample_id,line_1,line_2,line_3,line_4,line_5,line_6,line_7,line_8,line_9,line_10,line_11,line_12
0,12.6263,47.16891,70.72899,140.0011,200.94645,331.55308,397.43867,508.56016,913.85036,1025.86319,942.21012,822.17074
1,9.10298,21.95593,62.32684,145.62174,222.93788,354.52729,412.58996,743.4032,529.14129,803.18715,860.66003,1034.96402
2,11.11282,49.38848,93.07654,168.49755,220.96397,383.48129,389.87924,698.83923,584.26501,710.26589,889.63302,1110.43818
3,16.49477,36.24044,84.99979,163.66422,237.42694,276.50475,629.6846,624.56789,772.19783,828.74048,826.36078,801.35284
4,13.96834,26.93837,67.95568,136.93177,266.14819,262.76906,524.99547,603.18029,815.76966,947.24344,892.56549,1213.26918
5,15.3146,41.05622,89.40831,183.591,238.06176,269.41039,627.73586,735.66946,586.96382,795.69722,1083.52613,1013.81138
6,13.73212,31.589,87.15394,102.16637,234.97018,296.3895,376.23722,651.88321,713.53915,859.66103,1015.22577,1031.47417
7,7.40022,24.39079,80.75028,100.30312,280.95883,318.74744,354.62667,434.87963,838.30906,1017.89743,1117.84413,1031.79063
8,11.04362,32.03823,70.13851,124.02128,170.95091,307.55573,550.41213,672.9424,471.20982,924.72394,1084.24715,1089.07938
9,11.98981,30.989,97.44231,125.12798,295.07763,302.6665,574.58972,587.59818,895.89759,895.40228,784.20968,978.94538
10,15.57769,31.98703,63.33694,89.93531,232.08344,345.1793,575.27362,453.44375,704.00774,680.43547,957.19924,1137.46651
11,13.84775,31.13785,113.39851,120.13172,202.84128,303.31101,446.12819,522.32715,586.94767,860.9644,1087.60296,1046.48443
12,10.42854,26.69194,60.5514,137.03321,224.58057,298.40289,557.45786,563.04963,696.26701,839.19327,878.59283,1244.26207
13,14.73405,41.75721,84.9141,154.87833,232.2809,330.57849,343.50423,627.60034,627.43083,647.65532,814.17554,1062.35794
14,13.82117,28.06338,86.4962,134.87434,204.51805,327.94017,654.71537,432.7745,566.53561,685.39462,1005.3887,1062.53082
15,13.59646,50.68317,44.9314,128.34842,173.26945,296.15374,532.61645,625.8398,759.69943,792.39751,790.55843,1050.73711
16,15.46068,34.84904,79.72362,125.13847,222.70252,295.68535,689.38775,532.998,515.88434,790.29247,830.95854,1218.29225
17,17.09708,30.81429,60.69002,197.93658,153.91055,296.06566,337.12767,488.42484,604.48809,796.92051,1033.07996,1145.94706
18,12.81344,25.72809,44.22461,189.21755,206.69944,252.2191,338.56482,535.5888,612.75551,862.27354,743.3699,1033.80826
19,13.31893,20.32393,84.3483,161.95841,189.56979,366.97357,424.61572,510.16324,770.78504,752.36603,931.85238,1020.21881
20,13.84109,37.74586,93.12262,156.85716,221.40734,308.03645,650.31497,462.76525,642.17467,644.87404,750.69841,1222.84475
21,9.75012,31.45888,55.79623,111.92637,230.59047,307.7651,527.91585,486.14307,626.65151,807.47914,730.47836,1240.84961
22,13.75629,40.69669,53.09803,114.24359,235.09708,353.45683,451.37005,858.96898,654.10382,1094.9225,808.57132,1245.52215
23,14.77195,20.55867,56.3157,187.50188,215.50744,293.26499,422.34621,692.25048,524.48895,893.54273,935.43054,1238.6445
24,13.02651,28.82597,89.15378,166.62776,179.95353,373.82818,498.12802,669.6681,773.91539,760.33247,856.41934,1042.41206
25,18.10564,28.95974,69.87983,156.05618,153.95886,295.77938,408.25538,463.7701,788.48226,904.13245,907.04877,842.40398
26,11.95782,32.1757,109.92555,148.9394,207.91177,268.98671,404.59493,636.89833,726.70274,746.71877,971.27462,1087.13744
27,15.18417,46.10211,90.90916,147.94892,219.18004,346.17539,293.13376,521.15453,608.08805,686.12124,736.69723,1016.22516
28,10.32534,32.49705,55.17161,85.63202,245.70442,274.37752,455.65488,534.86507,606.28989,668.80222,780.65871,995.24692
29,14.34771,27.96052,49.58838,185.10821,231.03344,317.03692,411.24496,573.03816,623.46716,675.48745,805.506,1225.4949
30,12.40109,30.7841,70.90658,121.10409,164.03236,321.31719,351.4699,646.28494,747.86715,943.38547,975.11479,1021.73504
31,8.38499,22.30825,101.17902,117.07265,185.07578,293.76834,427.04183,548.89806,554.58762,816.40521,742.46898,1055.33314
32,15.61545,54.71252,58.92788,129.6706,166.75333,323.64001,473.65444,599.88549,634.93216,818.94141,809.89507,976.42464
33,9.84555,32.83075,120.35477,187.25902,244.15289,300.49735,370.76317,439.48604,750.23373,665.18406,913.35185,998.05632
34,17.02078,29.4839,95.23124,162.20644,197.20577,242.64307,395.84654,711.9673,523.42919,905.63482,938.27317,1077.52734


==> data/small/costs/greedy_diff_costs.csv <==
sample_id,line_1,line_2,line_3,line_4,line_5,line_6,line_7,line_8
0,100.023686339003,128.65738268232155,130.7287088262453,144.30542787202396,155.0633814924437,137.42925495341748,169.8360412652024,163.70914274199208
1,100.03791404611007,107.85905768925625,117.4776294892282,120.287119494929,164.70891408479991,137.49129159576748,153.28513910481902,154.90956281538018
2,100.06951760902648,121.1248897604503,120.98104876063255,136.3904806964191,176.49330494070136,165.13489509331654,147.2500263715839,157.65492974157752
3,109.64220050544466,105.3844581330137,149.99101816272199,149.1104577890075,155.17084436692446,143.86944828913548,168.54694658510368,161.8647618546571
4,100.0723586927865,102.27311383147227,135.93487673367494,166.6243043467415,154.54328707648742,156.59823110172258,161.9649591803133,161.92636442520453
5,105.42220925013699,187.80620238370247,111.56836439882407,169.8043944312897,156.18158208555522,133.51732474110955,137.9195061001672,143.14206907968514
6,112.8846157007877,100.21286787915703,123.77403561094248,149.13585858784916,143.8180973303239,127.06937710734066,148.4072550162666,168.942628777691
7,100.0,101.74237029936482,161.42452904681895,134.23103399914135,150.02852027561445,176.56797079478602,172.50644296673204,144.6718254174721
8,100.02545103121962,113.78489205464817,133.11205088199517,139.55120830610304,169.19976016222503,150.89863603029218,198.4547801867893,143.70282599032322
9,100.0865649813347,100.06587317476412,166.0652284799887,158.2518284685888,137.5005207335843,155.23434338118946,183.1595868131409,157.84700848905774
10,101.32575597426019,106.06661893944089,138.91925076487144,122.55430165001796,163.1996215130029,155.25544200258787,173.43570358023828,149.70333438111155
11,105.16780597981817,110.07709817582513,137.71160382449824,145.58824723494757,148.61533423036332,149.72943052456122,195.17950217103245,151.34406274028387
12,100.01851033077865,102.82527445688396,136.64551700232622,148.23691128375265,147.18263734258747,142.90923703872707,171.5013163374936,147.356531226284
13,100.0,137.5539002891592,211.4964212229437,156.38162657627777,170.0148736820294,160.89215883435247,137.07386614173544,151.1789446096642
14,105.28417846823726,100.0,142.15184620631004,139.48455563596892,129.41955673948706,175.69439135297307,168.81103125184273,142.4457721295535
15,110.94405331923325,116.20438495086842,103.43193168594779,139.872089840072,133.1291480537282,178.57036735286502,167.0315992637414,168.44698713179696
16,104.46405405405403,104.0719068589009,155.48832076728013,117.90250999554917,172.10990209630887,151.4880842596236,165.47579505043356,146.06234046294702
17,100.00456239069271,105.61356847731649,106.53784760616433,164.6885067002273,130.23081173333875,160.73665995649458,139.5586434125551,136.37179404025818
18,108.61360297763805,102.28156910700328,108.47075126928455,150.98228325000554,141.8977373805579,162.23560718285245,152.87532557113173,146.3598630889075
19,100.18813111557762,100.59857446913824,108.34774894826063,124.71319956179006,137.82900285473647,159.60155103868516,143.40934343817284,155.4832630565598
20,100.1231185895326,116.39919156135112,116.47407667936147,142.81954151966534,136.45834777839428,149.68535779071118,156.4924536421932,144.67664998008203
21,106.55903789848492,115.71954850848523,118.09865671692337,131.19286938413774,190.18343232600404,176.19224054811505,174.65442686549744,151.90671185696675
22,100.11906902000229,145.46845008096142,108.26323827155711,139.1435341517584,153.92311081750486,132.13422424484756,145.21645089193075,160.63297512382326
23,102.03708769195913,100.16394624706821,116.71616221552149,175.01429502428613,201.08057248974967,146.0274230711336,192.3896337066201,141.04384146882882
24,100.0,106.48103205368312,138.39693009349742,136.64089154398576,144.18179577688224,146.77705919502895,180.71971013623087,143.08622786395267
25,100.49772507392052,103.84886125617372,129.70180391370764,135.05979740188303,120.3195948428808,161.07333290275795,152.85381710357944,149.95920316410394
26,109.6050200184786,101.95763914657213,146.26393159472727,141.05211818158142,167.42623194250464,158.52478504244166,169.16012201255234,155.65727955575701
27,102.82417966401032,130.01393708177474,130.41233401358963,135.65383931591455,177.15200282434458,147.37167014581337,163.3634254864072,132.86046567832153
28,100.70024596383297,104.82986987012819,111.71709448455213,148.8933242662921,176.00134151152997,164.95040862237087,146.1458701380277,137.3090338917462
29,105.01910408432148,117.58245547635569,112.39754353818807,160.4054638038291,166.23903367939863,147.6234163819349,148.74332862171386,141.51809614380718
30,112.12568908290153,107.54428536593376,118.47486702889768,152.5897294326449,144.0479029884746,132.53001398811838,156.7192966067478,166.53238032573648
31,119.93720632513964,106.39457216345129,127.93377118852484,120.45414722976652,131.75880299224886,139.21217981005864,137.80275761162227,145.88495725162292
32,106.79582102862989,164.4796777296777,115.14114627887083,139.41385812708506,123.93249615352428,148.85059326829608,191.83118268961442,139.5180002807638
33,101.84142174888517,105.54960251821517,213.11068354910932,187.98265924677042,143.72529796671284,148.7225658268956,148.90489610422,148.12938661868856
34,106.39230960118464,100.38586244666003,152.98169046823867,185.14802007920184,152.23962093134728,143.27017476153972,157.43703080192844,143.3822642412416


==> data/small/costs/ip_costs.csv <==
sample_id,line_1,line_2,line_3,line_4,line_5,line_6,line_7,line_8
0,12.62331,36.66242,54.10364,97.01721,129.58988,241.25364,234.01315,310.6486
1,9.09953,20.35613,53.05422,121.06179,135.35265,257.85436,269.16501,479.89497
2,11.1051,40.77484,76.93481,123.54055,125.1968,232.22305,264.77363,443.27141
3,15.04418,34.38879,56.66992,109.76039,153.01002,192.19143,373.59597,385.85785
4,13.95824,26.33964,49.99135,82.17995,172.21595,167.79823,324.14139,372.50283
5,14.52692,21.86095,80.13769,108.11911,152.42627,201.77935,455.14654,513.94357
6,12.16474,31.5219,70.41375,68.50557,163.38012,233.25014,253.51673,385.8607
7,7.40022,23.97309,50.02355,74.72424,187.27028,180.52393,205.573,300.59732
8,11.04081,28.15684,52.69133,88.87152,101.03496,203.81611,277.34889,468.28752
9,11.97944,30.9686,58.67713,79.0689,214.6011,194.97393,313.70988,372.25804
10,15.37387,30.15749,45.59263,73.38405,142.20832,222.32992,331.69273,302.89489
11,13.16729,28.28731,82.34492,82.51471,136.48745,202.57274,228.57328,345.12563
12,10.42661,25.95854,44.31276,92.44203,152.58632,208.80588,325.04582,382.10022
13,14.73405,30.35698,40.14919,99.0387,136.62387,205.46588,250.5979,415.1374
14,13.12749,28.06338,60.84775,96.69482,158.02716,186.65375,387.83921,303.81702
15,12.25524,43.61554,43.44055,91.76128,130.1514,165.84708,318.87167,371.53517
16,14.8,33.48554,51.27306,106.13724,129.39553,195.1872,416.60942,364.91131
17,17.0963,29.17645,56.96569,120.18846,118.1829,184.19299,241.56703,358.15679
18,11.79727,25.15418,40.771,125.32434,145.66789,155.4647,221.46466,365.93967
19,13.29392,20.203,77.84961,129.86469,137.53984,229.93108,296.08651,328.11457
20,13.82407,32.42794,79.95137,109.82892,162.25269,205.7893,415.55676,319.86174
21,9.14997,27.18545,47.24544,85.31437,121.24635,174.67574,302.26308,320.02738
22,13.73993,27.9763,49.0453,82.10485,152.7367,267.49832,310.8257,534.74013
23,14.47704,20.52502,48.25013,107.13518,107.17467,200.82871,219.52649,490.80518
24,13.02651,27.07146,64.4189,121.94575,124.81016,254.69115,275.63569,468.01716
25,18.01597,27.88643,53.8773,115.54599,127.95826,183.63026,267.08877,309.26418
26,10.90992,31.55791,75.15561,105.59175,124.18112,169.68117,239.17867,409.16707
27,14.76712,35.45936,69.70902,109.06357,123.72428,234.89955,179.43659,392.25704
28,10.25354,30.9998,49.38511,57.51233,139.60372,166.3394,311.78088,389.53378
29,13.662,23.7795,44.11874,115.40019,138.97665,214.76059,276.4796,404.92218
30,11.05999,28.62458,59.84947,79.36582,113.87348,242.44862,224.26715,388.08365
31,6.99115,20.96747,79.08703,97.19271,140.46559,211.02201,309.89353,376.25405
32,14.62178,33.264,51.17882,93.01127,134.55174,217.42608,246.91212,429.96996
33,9.66753,31.10457,56.47524,99.61505,169.87468,202.05229,248.99327,296.69065
34,15.99813,29.37057,62.25009,87.60906,129.53643,169.36049,251.43166,496.55186


==> data/small/costs/sim_anneal_costs.csv <==
sample_id,line_1,line_2,line_3,line_4,line_5,line_6,line_7,line_8,line_9,line_10,line_11,line_12
0,12.6263,47.16891,70.3939,140.0011,200.02972,331.55308,397.43867,508.47015,913.85036,1011.92364,942.21012,822.17074
1,9.10298,21.59579,61.05897,145.07851,222.93788,354.52729,412.58996,733.85348,529.14129,803.18715,860.66003,1014.76792
2,11.1056,48.79062,92.818,168.49755,220.96397,383.48129,389.87924,698.34306,584.26501,709.70169,889.61093,1110.43818
3,16.49477,36.24044,84.99979,135.3023,237.10969,276.50475,629.6846,624.56789,772.19783,772.02265,825.7437,801.35284
4,13.96834,26.75783,66.89205,136.93177,266.14819,262.76906,524.99547,603.18029,808.12573,911.32712,882.80667,1187.47172
5,14.52692,40.70933,89.40831,183.591,238.06176,269.41039,627.73586,735.66946,586.96382,795.69722,1083.52613,998.30591
6,13.73212,31.589,87.15114,102.16637,234.97018,296.3895,376.23722,651.88321,706.62464,843.05457,1015.22577,1008.25183
7,7.40022,24.39079,80.75028,100.30312,280.95883,318.74744,354.62667,434.87963,798.03676,1017.89743,1078.84658,1000.64366
8,11.04362,31.51867,70.13851,124.02128,170.95091,307.55573,550.13089,672.9424,470.25437,924.72394,1074.96935,1070.06522
9,11.97944,30.989,97.44231,125.12798,295.07763,302.50632,568.7783,569.75828,863.6494,895.27836,784.16684,967.94422
10,15.57769,31.98703,63.33694,89.93531,232.08344,345.1793,575.27362,453.44375,704.00774,680.22724,957.19924,1089.14394
11,13.82252,31.08258,113.39851,120.13172,202.84128,303.31101,441.90536,522.32715,586.94767,860.9644,1058.15973,1008.45513
12,10.42854,26.63713,60.5514,137.03321,224.58057,298.40289,557.45786,563.04963,696.26701,839.19327,878.59283,1182.33439
13,14.73405,41.65991,75.50349,154.87833,232.2809,330.57849,343.50423,627.60034,627.43083,637.64479,814.1664,1036.59242
14,13.8192,28.06338,86.4962,134.87434,204.51805,327.94017,654.71537,432.7745,566.53561,685.39462,1005.3887,1035.39258
15,13.47799,50.68317,43.77164,128.34842,173.26945,296.15069,532.61645,625.8398,739.44171,772.20819,790.55843,1043.80973
16,15.46068,34.84904,79.72362,125.13847,222.70252,295.68535,689.38775,532.998,515.88434,790.29247,822.00128,1213.71647
17,17.0963,30.81429,60.69002,197.93658,153.91055,296.06566,336.22504,488.42484,604.48809,796.92051,1033.07665,1145.94706
18,12.81344,25.72809,44.22461,189.21755,206.69944,252.2191,338.55504,535.5888,612.75551,862.27354,743.3699,1025.05838
19,13.31893,20.32393,84.3483,161.95841,188.62389,366.97357,424.61572,510.16324,766.21783,752.36603,931.85238,1004.17454
20,13.84109,37.74586,93.12262,156.85716,221.40734,308.03645,650.08448,462.76525,642.17467,644.87404,750.69841,1212.25507
21,9.27764,30.65518,54.42967,111.92637,230.59047,307.7651,527.91585,486.14307,626.65151,807.47914,730.47836,1201.97856
22,13.74716,40.69058,52.0276,114.21872,235.09708,353.45683,451.37005,779.17052,654.10382,1072.83711,808.57132,1231.96433
23,14.77155,20.55593,54.98321,187.50188,215.50744,293.26499,422.34621,692.09097,524.48895,868.45987,935.43054,1194.77768
24,13.02651,27.1321,89.07828,166.62506,179.95353,373.82818,498.12802,669.6681,750.22557,760.33247,856.41934,1029.97965
25,18.10564,28.95974,69.07295,156.05618,153.95886,295.77938,408.25538,463.7701,785.84775,904.13245,907.04877,842.27138
26,11.95782,32.14972,109.92555,148.9394,207.02262,268.98671,404.59493,630.0011,709.29557,746.71877,955.20781,1059.46228
27,15.10459,46.10211,90.90916,147.94892,219.18004,346.17539,293.13376,521.15453,608.08805,686.12124,736.69723,995.16529
28,10.32534,32.47563,55.17161,85.63202,245.44502,274.37752,455.65488,534.86384,606.28989,668.80222,780.65871,965.34523
29,14.31323,27.96052,49.19502,185.10821,230.26355,317.03692,411.24496,573.03816,623.46716,674.73823,805.506,1214.86344
30,12.40109,30.78251,70.90658,121.10409,164.03236,321.31719,350.71543,646.28494,731.05805,928.98213,957.23744,1012.76525
31,7.43735,22.30825,93.34038,117.07265,185.04291,293.76834,427.04183,548.89806,554.58762,804.50524,742.46898,1011.91885
32,15.61545,54.69206,58.92554,129.6706,166.75333,323.57987,473.65444,599.88549,634.93216,818.94141,809.89507,958.96055
33,9.84555,32.83075,120.34534,186.62683,242.97675,300.49735,370.76317,439.31108,750.23373,665.18406,887.1838,998.05632
34,17.02078,29.4839,83.65056,162.20644,197.20577,242.64307,395.84654,711.9673,523.42919,900.91406,919.87997,1077.52734


==> data/small/costs/sim_anneal_diff_costs.csv <==
sample_id,line_1,line_2,line_3,line_4,line_5,line_6,line_7,line_8
0,100.023686339003,128.65738268232155,130.10936047925796,144.30542787202396,154.35597285837446,137.42925495341748,169.8360412652024,163.6801678810077
1,100.03791404611007,106.08986089202614,115.08786671446684,119.83839822622814,164.70891408479991,137.49129159576748,153.28513910481902,152.919602387164
2,100.0045024358178,119.65864243734617,120.64499801845224,136.3904806964191,176.49330494070136,165.13489509331654,147.2500263715839,157.54299606193868
3,109.64220050544466,105.3844581330137,149.99101816272199,123.27060791238078,154.9635050044435,143.86944828913548,168.54694658510368,161.8647618546571
4,100.0723586927865,101.58768305109712,133.80724865401714,166.6243043467415,154.54328707648742,156.59823110172258,161.9649591803133,161.92636442520453
5,100.0,186.21940034627957,111.56836439882407,169.8043944312897,156.18158208555522,133.51732474110955,137.9195061001672,143.14206907968514
6,112.8846157007877,100.21286787915703,123.77005911487458,149.13585858784916,143.8180973303239,127.06937710734066,148.4072550162666,168.942628777691
7,100.0,101.74237029936482,161.42452904681895,134.23103399914135,150.02852027561445,176.56797079478602,172.50644296673204,144.6718254174721
8,100.02545103121962,111.93965658078108,133.11205088199517,139.55120830610304,169.19976016222503,150.89863603029218,198.35337722101576,143.70282599032322
9,100.00000000000001,100.06587317476412,166.0652284799887,158.2518284685888,137.5005207335843,155.15218880801143,181.3071045132528,153.05466068644213
10,101.32575597426019,106.06661893944089,138.91925076487144,122.55430165001796,163.1996215130029,155.25544200258787,173.43570358023828,149.70333438111155
11,104.97619479786655,109.88171020857055,137.71160382449824,145.58824723494757,148.61533423036332,149.72943052456122,193.33202901056504,151.34406274028387
12,100.01851033077865,102.61413007048932,136.64551700232622,148.23691128375265,147.18263734258747,142.90923703872707,171.5013163374936,147.356531226284
13,100.0,137.23338092260823,188.0573182173787,156.38162657627777,170.0148736820294,160.89215883435247,137.07386614173544,151.1789446096642
14,105.26917179140872,100.0,142.15184620631004,139.48455563596892,129.41955673948706,175.69439135297307,168.81103125184273,142.4457721295535
15,109.9773647843698,116.20438495086842,100.76216806647247,139.872089840072,133.1291480537282,178.5685283093317,167.0315992637414,168.44698713179696
16,104.46405405405403,104.0719068589009,155.48832076728013,117.90250999554917,172.10990209630887,151.4880842596236,165.47579505043356,146.06234046294702
17,100.0,105.61356847731649,106.53784760616433,164.6885067002273,130.23081173333875,160.73665995649458,139.18498728903526,136.37179404025818
18,108.61360297763805,102.28156910700328,108.47075126928455,150.98228325000554,141.8977373805579,162.23560718285245,152.87090951666957,146.3598630889075
19,100.18813111557762,100.59857446913824,108.34774894826063,124.71319956179006,137.1412748480731,159.60155103868516,143.40934343817284,155.4832630565598
20,100.1231185895326,116.39919156135112,116.47407667936147,142.81954151966534,136.45834777839428,149.68535779071118,156.43698829493232,144.67664998008203
21,101.39530512121898,112.76318766104662,115.2061870944582,131.19286938413774,190.18343232600404,176.19224054811505,174.65442686549744,151.90671185696675
22,100.05262035541668,145.4466101664623,106.08070498090542,139.11324361471947,153.92311081750486,132.13422424484756,145.21645089193075,145.7101265244484
23,102.03432469620863,100.15059668638567,113.9545323504828,175.01429502428613,201.08057248974967,146.0274230711336,192.3896337066201,141.01134181183662
24,100.0,100.22399973994754,138.2797284647829,136.6386774446834,144.18179577688224,146.77705919502895,180.71971013623087,143.08622786395267
25,100.49772507392052,103.84886125617372,128.2041787543177,135.05979740188303,120.3195948428808,161.07333290275795,152.85381710357944,149.95920316410394
26,109.6050200184786,101.87531430313352,146.26393159472727,141.05211818158142,166.71022132833076,158.52478504244166,169.16012201255234,153.97160382432534
27,102.28527972956134,130.01393708177474,130.41233401358963,135.65383931591455,177.15200282434458,147.37167014581337,163.3634254864072,132.86046567832153
28,100.70024596383297,104.76077265014612,111.71709448455213,148.8933242662921,175.81552984404718,164.95040862237087,146.1458701380277,137.30871812965745
29,104.76672522324695,117.58245547635569,111.50594962594127,160.4054638038291,165.68506292244055,147.6234163819349,148.74332862171386,141.51809614380718
30,112.12568908290153,107.53873069928012,118.47486702889768,152.5897294326449,144.0479029884746,132.53001398811838,156.38288086329183,166.53238032573648
31,106.38235483432625,106.39457216345129,118.02236093579441,120.45414722976652,131.73540224335372,139.21217981005864,137.80275761162227,145.88495725162292
32,106.79582102862989,164.4181697931698,115.13657407497867,139.41385812708506,123.93249615352428,148.822933293007,191.83118268961442,139.5180002807638
33,101.84142174888517,105.54960251821517,213.09398596623936,187.3480262269607,143.0329405182691,148.7225658268956,148.90489610422,148.070416105125
34,106.39230960118464,100.38586244666003,134.37821535679709,185.14802007920184,152.23962093134728,143.27017476153972,157.43703080192844,143.3822642412416


==> data/small/times/gen_alg_times.csv <==
sample_id,line_1,line_2,line_3,line_4,line_5,line_6,line_7,line_8,line_9,line_10,line_11,line_12
0,1102.294154,1901.898086,3379.188034,4662.778276,6129.267381,6166.907262,7602.741839,13321.425993,11578.446563,10457.894903,13168.442134,23205.123275
1,109.189923,250.545998,418.554784,647.668062,582.602724,653.857464,942.286633,863.502266,1401.428112,1413.261087,2127.71485,1794.349532
2,136.876873,253.331373,509.068728,529.222004,630.357234,867.881741,1063.419139,926.736662,1183.456618,1516.291698,2022.544023,1921.717241
3,125.34325,226.058811,405.504838,522.367819,604.090704,911.345342,975.380337,1131.101727,1826.9304,1522.055941,1629.03929,3186.01236
4,119.270686,217.109804,412.801398,528.79323,512.443684,784.266515,898.882393,1107.317835,1263.471889,1165.730397,1558.234949,1577.489567
5,106.43376,219.122525,338.939009,548.197135,597.830385,820.447112,742.259927,964.290215,1167.155327,2239.877274,2704.519357,1842.162945
6,136.951544,235.75249,383.608361,579.785958,633.49297,826.512132,1009.042324,1159.841276,1935.739566,1432.567261,1649.884382,2641.780981
7,124.301346,233.490529,389.08883,575.553621,586.151691,890.545262,1130.798562,1539.142336,1201.854886,1314.89669,1460.299239,2039.333976
8,110.842836,209.502322,369.394223,1185.536385,696.173847,734.551904,939.890089,881.411662,1441.468498,1642.312676,1817.221091,1519.191165
9,107.268989,189.764937,318.980194,467.602342,524.990535,663.832008,966.430616,1000.665907,1689.759069,1535.438293,1651.032478,4506.721135
10,108.452819,211.595806,363.6699,548.402918,672.145032,732.993105,826.020222,1153.289755,1284.045326,2669.887283,1622.294522,4392.660384
11,130.750644,257.947711,356.387655,565.638954,1082.302419,1021.304601,1107.027457,1438.34743,1857.515707,1524.620092,1497.883504,3786.509829
12,105.940725,215.820402,376.882648,450.83697,590.818256,695.464429,1118.65407,1025.713095,1812.524263,1365.72616,1504.698261,1770.649922
13,111.120897,204.299729,337.158209,449.271634,631.820939,847.022433,1152.469206,1933.055682,1569.343953,1746.023886,1804.082575,3815.242727
14,112.213177,220.771877,630.429813,499.534773,636.433555,774.462408,751.089815,1335.308905,1408.395736,1796.965106,1600.489838,1822.020482
15,112.574725,223.43273,398.561905,654.792566,685.754086,1031.375446,947.430459,1148.767609,1391.040583,1537.837972,1477.746547,2240.227654
16,131.653368,226.208109,397.170856,686.593492,676.588445,813.319414,770.495835,1595.421547,1367.310465,1607.554594,1442.57587,1546.823884
17,1000.308492,1980.027461,3417.459938,7910.273171,6103.589406,6531.308813,12087.323009,8417.448951,9214.205391,11163.499276,15216.775763,14559.47384
18,1176.941633,2131.516579,3861.642984,3988.204543,5817.546075,9185.804517,16190.949304,9801.856852,9682.292943,13678.515555,14381.83373,12889.482789
19,123.256747,233.030363,341.34958,455.092291,688.856862,671.17774,920.980566,1452.240409,1576.798638,1422.50638,2081.083066,2818.687869
20,1094.772623,2073.378464,3135.96846,4417.721777,5647.989399,7015.958113,10564.681925,9064.428827,11684.05672,10759.272885,15309.839802,18838.322073
21,109.077079,244.069858,372.347605,900.87656,792.48213,850.584588,1116.294818,929.443996,1600.042775,1843.558079,1735.21019,1570.993354
22,180.982525,303.814137,540.002506,763.732359,846.444156,956.185858,1193.360006,1110.063286,1782.969078,2212.179552,2736.821444,2671.866371
23,119.6983,227.534097,408.49911,466.905511,819.743644,836.657051,1423.038455,923.294396,1414.382983,1421.305717,1566.552912,2104.158059
24,115.040923,219.943554,375.494079,772.860727,720.069111,658.058953,941.672246,1209.545711,1463.480247,1485.94617,4058.848627,2360.239148
25,118.827315,1014.238722,393.853967,484.610773,720.231461,825.132188,1000.641959,1308.753845,1254.700313,1383.525618,1972.074266,2295.093762
26,116.780572,229.87491,474.756007,527.270059,940.632987,882.421603,952.730861,1081.061015,1235.595493,1369.433978,2264.110027,1741.727103
27,102.180251,185.045105,292.648244,403.418361,690.172055,756.938663,987.646667,1733.453043,1009.623867,1221.127566,1666.973327,2867.80468
28,113.802993,221.837527,369.817741,581.470581,626.345941,798.440655,903.448484,1143.662336,1403.331355,1728.668927,1691.276988,1838.424805
29,141.491684,1054.314782,467.555895,556.931098,748.374668,869.276743,1055.615625,866.713214,1234.442298,1237.371403,1792.500174,2915.337565
30,127.770169,227.556088,381.666019,527.429746,772.026378,778.027221,985.897459,1089.189611,1352.887909,1417.392683,1484.696121,2581.132972
31,129.402117,227.817548,356.136187,533.222963,977.630611,803.928548,927.575396,1115.317247,1760.272826,1641.721936,1655.915323,1789.843076
32,124.590813,212.787225,378.769982,517.806932,717.689296,766.641713,1051.804641,1106.872644,1881.046314,1877.508286,1597.523839,4514.990092
33,119.131989,221.637064,371.449869,509.074416,543.638032,987.322878,1058.526435,1387.884897,1658.269246,1569.087708,1653.047471,2281.296994
34,114.959554,220.053283,346.745019,498.025917,690.592777,838.951039,1365.363021,1167.997517,1901.952491,1431.834522,1500.399749,1824.21278


==> data/small/times/greedy_times.csv <==
sample_id,line_1,line_2,line_3,line_4,line_5,line_6,line_7,line_8,line_9,line_10,line_11,line_12
0,0.041599,0.130128,0.491308,0.80389,1.327428,1.822431,2.505235,3.60836,4.631659,5.375195,6.769683,8.618067
1,0.041968,0.164557,0.39599,0.849934,1.320477,1.608743,2.646264,3.125711,4.795806,5.823829,7.904936,8.422184
2,0.040422,0.14111,0.389685,0.730972,1.142571,1.844551,2.568766,3.545647,4.438411,5.534737,7.213046,7.999665
3,0.041216,0.152861,0.36198,0.675106,1.097024,1.999328,2.657353,3.361831,4.507809,5.374792,6.003513,9.881861
4,0.038392,0.146895,0.376075,0.867248,1.133934,1.774795,2.502261,3.361875,4.461768,4.750993,6.97984,7.284873
5,0.052672,0.150975,0.355464,0.648723,1.214207,2.081742,2.103049,2.952065,4.362393,6.310054,7.567707,7.804976
6,0.057854,0.14106,0.346298,0.727713,1.136231,1.811612,2.583336,3.381217,5.018409,5.192482,6.497773,8.078628
7,0.038421,0.147896,0.358155,0.723176,1.073715,2.135759,2.868345,3.688098,4.245125,4.888639,5.667957,8.477883
8,0.054562,0.151097,0.366887,0.744849,1.290119,1.880277,2.471146,3.015437,4.784872,5.345346,6.210805,7.109818
9,0.037297,0.134096,0.397918,0.817521,1.116822,1.74724,2.602382,3.641036,4.859922,5.229208,6.990464,9.297164
10,0.054093,0.144072,0.369639,0.737272,1.510896,1.793723,2.751527,3.571558,4.753581,6.51636,6.882503,7.128037
11,0.041993,0.145206,0.348695,0.720938,1.541753,1.807492,2.886932,3.695407,4.613952,5.635149,6.122926,8.28076
12,0.035818,0.132872,0.381692,0.700162,1.163013,1.70966,2.650339,3.709577,5.10562,5.706707,6.731786,6.803793
13,0.036276,0.137834,0.346448,0.62189,1.145273,1.986848,2.737038,3.634412,4.17084,5.885905,6.521089,7.712981
14,0.038069,0.13995,0.388945,0.681293,1.184281,1.750357,2.381388,3.828941,4.831272,5.577582,6.68468,7.831048
15,0.036611,0.138046,0.366081,0.754166,1.292396,1.855569,2.805659,3.628429,4.041648,6.004209,6.634732,8.166987
16,0.03868,0.141575,0.389117,0.817703,1.303459,1.76386,2.184812,4.248456,5.09949,5.533047,6.737244,8.498881
17,0.039126,0.134783,0.339115,0.813789,1.254061,1.712308,2.537832,3.313242,4.276257,5.731274,6.302096,8.26713
18,0.043374,0.138392,0.385167,0.702882,1.318882,1.946301,3.240221,3.439326,4.400508,5.756016,7.138506,8.248244
19,0.042815,0.159274,0.330128,0.649051,1.215538,1.523133,2.336567,3.497345,4.658068,5.741758,6.786341,7.991491
20,0.039476,0.13434,0.346254,0.702503,1.184097,1.897755,2.118176,3.52066,4.541242,5.528867,7.249596,7.693759
21,0.037779,0.14833,0.396202,0.804025,1.460399,2.03248,2.658577,3.032457,4.81894,6.251931,7.15568,6.952855
22,0.039215,0.14539,0.380803,0.71207,1.287229,1.681911,2.456532,2.741127,4.599603,5.153327,7.605316,7.365665
23,0.037143,0.139219,0.353127,0.677095,1.522357,1.869638,2.220702,2.972372,4.859662,5.577124,6.610856,7.418703
24,0.035202,0.133506,0.383857,0.68969,1.266922,1.577558,2.535273,3.238401,4.357069,5.16572,7.356701,7.870541
25,0.046347,0.164106,0.387665,0.782996,1.318211,2.039843,2.91822,4.218655,5.108453,6.300606,8.22707,9.402393
26,0.037968,0.137968,0.352269,0.762972,1.305638,1.842335,2.64958,3.190379,4.133769,5.34621,6.378355,7.455294
27,0.036638,0.131296,0.357947,0.728393,1.345854,1.90737,2.865716,3.452875,4.182429,5.456098,7.435335,7.746685
28,0.039124,0.141423,0.359056,0.780389,1.2223,1.799097,2.479474,3.396087,5.074736,5.624094,8.063202,8.166446
29,0.06307,0.143601,0.363053,0.777167,1.162655,1.783373,2.829374,3.341161,5.087245,5.67,7.54356,7.773464
30,0.052836,0.136112,0.351409,0.689597,1.296403,1.751643,2.486669,3.467158,4.360842,5.155115,5.980848,7.650819
31,0.039911,0.137898,0.387464,0.667685,1.219712,1.71511,2.367334,3.256117,4.762791,6.084839,6.565002,7.862468
32,0.039486,0.140119,0.343469,0.710232,1.209266,1.83744,2.740979,3.270259,4.363605,5.419205,6.593673,7.989163
33,0.052014,0.134713,0.321328,0.766802,1.070856,1.921448,2.680042,3.515815,4.265066,5.601234,6.694061,7.42596
34,0.058942,0.175156,0.412543,0.948958,1.568315,2.344771,3.184458,4.289888,5.939739,6.364088,7.004531,9.020922


==> data/small/times/ip_times.csv <==
sample_id,line_1,line_2,line_3,line_4,line_5,line_6,line_7,line_8
0,255.929982,819.864624,4883.083407,3236.986772,10652.017754,5877.361512,76476.344245,80736.79601
1,388.598191,934.085451,1708.273267,2494.24389,2789.454035,24045.378497,28730.361798,87128.071138
2,430.182368,3752.375077,16856.388422,7595.86239,1922.934372,22043.076367,46983.665079,64727.645928
3,269.691739,1216.863351,5095.92058,7040.381785,6045.378811,17202.999186,22222.526115,46632.36239
4,311.230454,1172.980007,1672.331954,1365.514011,1869.057134,9411.173754,56777.418117,83663.781097
5,299.046862,5227.283151,3225.654957,652.841411,18386.907086,24410.249186,31480.68724,112205.149342
6,432.999399,19226.380372,1361.577357,3079.809409,2760.586525,4451.886925,102605.205345,108744.064001
7,133.141163,419.514275,483.95579,1888.157777,5854.241854,10885.593893,60032.562463,54986.554995
8,485.585207,2276.370324,545.338612,2621.785491,51250.559734,4544.567991,21888.761359,123965.359667
9,2265.339221,2049.180057,654.090746,4011.577131,14094.740326,6931.149131,36551.677085,36125.672008
10,358.182864,452.219767,13256.016412,1523.92887,9120.116765,1299.386204,30876.261254,70024.065867
11,329.072016,41479.88885,1904.502853,5343.171179,44266.519511,22997.760276,33709.485581,109343.694821
12,321.629556,1681.936613,25713.963655,22616.87742,1144.814195,10661.998684,54002.021844,30808.86963
13,416.54493,3817.922709,447.86123,589.088747,3744.019501,38541.684703,101695.07287,109043.027933
14,365.884144,912.14549,2940.406724,3194.01842,16086.430434,11775.398666,27725.600396,50069.496902
15,383.101196,461.99731,3531.376144,14304.29423,2161.016107,18354.732053,103139.12173,98167.747423
16,1054.301872,4564.326458,1046.695733,13966.572926,2383.793163,27380.846151,76211.198894,47390.055704
17,1171.034793,15969.780984,1090.920435,2340.86965,1382.434081,26773.616277,48320.551551,54436.076369
18,325.150334,1643.797068,712.067621,111724.277287,17721.016148,12160.859379,73442.24658,94607.331014
19,345.631297,3462.865085,9048.874158,13944.976275,1556.103558,19054.586299,145244.896031,20106.095819
20,136.958773,664.582816,383.932231,1759.716651,411.358287,6648.549041,15004.069184,39771.439441
21,567.56888,3422.840955,578.7564,4612.090599,21406.821359,75335.270838,208417.456852,48667.897303
22,388.511098,455.164576,8578.049816,2813.232333,2659.275552,148974.990821,159144.125695,66721.320468
23,317.432318,1102.958804,6018.992164,2379.65589,227164.824757,29319.184204,17371.875435,79515.846545
24,258.666171,1009.156742,565.784217,648.5179,10856.197517,5078.769974,30135.913835,56342.794681
25,338.309681,1021.825989,1961.835399,1801.41218,10685.214287,2998.721307,16786.873296,82746.25952
26,334.495776,384.016522,1362.901871,3881.12578,10861.288742,3109.316601,55673.542926,150922.837313
27,482.947508,414.252254,892.883327,9606.281714,10107.416555,12271.411337,50778.715286,85715.49678
28,1340.3181,3593.825656,2366.748544,543.569117,9217.644192,4998.985723,27090.412436,44167.032476
29,345.447317,395.949799,580.737492,2437.455198,3726.630479,11205.433927,21139.550597,78756.943797
30,291.212281,978.25409,4468.197536,4446.152999,15135.833405,13622.971554,109444.370047,68580.00067
31,396.392624,724.122625,12577.532591,1757.499692,44168.449993,22388.879303,12878.872255,212104.32438
32,310.934036,371.641916,1552.251666,1283.879045,52040.010222,5631.330223,44096.388136,170708.641803
33,1818.094583,4597.482446,1134.569469,13618.276467,1525.118104,18264.814183,23946.175136,107430.193884
34,9170.494183,1144.266723,30322.637892,592.708204,1763.304808,15503.800197,15871.334255,101705.304245


==> data/small/times/sim_anneal_times.csv <==
sample_id,line_1,line_2,line_3,line_4,line_5,line_6,line_7,line_8,line_9,line_10,line_11,line_12
0,445.884222,189.502449,535.357145,353.654483,368.077291,418.781062,456.144001,506.846745,503.660578,762.915308,736.102169,820.168469
1,295.68381,258.697735,348.728638,300.967863,484.359116,179.18682,370.243307,316.534698,489.367926,370.988661,466.891983,560.520794
2,87.610405,239.964085,156.35359,239.913396,251.059331,201.810726,470.113079,324.525253,622.541903,439.553039,475.216833,571.131869
3,520.898559,507.403222,226.65317,409.65203,216.815492,227.588162,285.940656,302.279909,316.630683,540.05973,420.268541,690.052219
4,271.874399,412.02437,221.22325,490.530771,142.120843,203.808438,545.301157,308.134558,415.664168,576.488834,530.927418,572.23785
5,73.847824,185.94862,484.789195,157.627559,209.779203,244.856313,254.948044,246.501848,379.444788,376.887663,445.251906,409.775515
6,164.682401,499.942114,262.325236,473.193318,244.26461,224.807282,386.164788,409.406494,366.483524,677.81742,454.342632,494.779266
7,334.734667,349.510148,315.708281,540.981059,237.39895,260.792649,364.832094,314.620342,380.103174,510.166515,577.86383,620.900796
8,255.074754,171.717425,606.390761,375.102406,207.622861,163.341428,300.240662,199.839681,337.744214,430.495841,447.175942,434.194547
9,101.293038,324.761053,257.697167,445.079126,233.336592,247.418765,362.693864,423.890991,410.444616,399.681954,405.947813,631.676974
10,323.430694,383.904977,372.685512,600.326235,382.729503,246.31228,365.162983,429.941535,370.483894,559.246969,487.548339,620.087327
11,141.122174,469.904748,179.714822,300.472799,336.544779,372.629732,353.549649,401.761105,385.510747,369.106314,493.313062,600.744922
12,360.29513,318.380215,636.70886,190.229111,310.63785,275.750174,346.385177,355.278306,500.320647,560.576176,449.084825,466.921379
13,156.548427,209.331982,258.440879,190.47568,210.084995,260.393876,370.677379,449.77691,369.43399,499.51446,425.354871,558.056942
14,133.188982,253.126166,77662.535088,355.015612,223.920406,234.782273,213.581898,517.113717,315.014609,505.930951,393.300411,535.136887
15,157998.736762,231.463464,780.571234,252.933741,283.759403,248.952277,365.797247,441.686775,432.334599,697.721437,481.029245,607.979763
16,85.953999,525.479751,274.964253,537.039162,256.56576,232.310196,303.683421,423.071209,414.286721,428.212055,452.470303,568.387726
17,272.720333,1053.981801,1003.665077,253.932053,548.778121,330.609447,491.054759,469.788873,503.696844,818.948938,629.499457,776.549291
18,384.326903,454.450921,643.177455,193.556526,288.218102,272.785112,486.471172,577.695131,394.796416,429.890846,492.001345,602.662502
19,242.36783,303.595464,261.769688,254.180279,336.342106,177.978014,398.890335,476.739167,390.90936,354.807113,488.496195,597.306015
20,497.766453,754.594154,220.361976,257.479226,302.5174,301.450809,336.495604,468.927331,582.867074,473.469457,601.513382,643.220345
21,233.760832,434.477193,335.167975,329.197196,247.698082,248.632559,231.813232,250.901079,391.655852,381.738658,392.488271,439.595101
22,87.659566,245.743018,1087.802673,308.078744,380.900389,251.919949,363.580641,356.631086,342.615069,393.763846,460.850399,479.457292
23,300.114413,466.080736,394.238339,145.356437,228.821829,201.422158,275.467993,210.565959,320.111283,364.396917,353.904661,446.003699
24,276.994795,407.375532,262.156402,151.397638,185.343214,154.353846,333.097575,260.707119,321.3788,418.79621,392.595905,459.303221
25,77.315963,160726.004248,272.563685,148.54528,226.600219,193.972345,262.945336,419.939939,365.863797,347.945646,400.227261,431.400069
26,191.079697,302.602429,295.05558,332.75282,339.814697,222.855573,345.171396,341.885191,359.847691,420.029813,531.747525,510.818718
27,306.890218,183.192481,449.089428,167.159687,311.886176,183.784694,560.391762,387.626966,360.134926,383.759843,443.700125,534.803773
28,473.368301,288.980055,562.233305,482.744522,253.660833,284.91828,334.151217,264.589156,402.02287,381.503898,501.366747,522.710309
29,184.135012,162402.927678,676.409865,217.282635,222.500732,172.17832,404.316612,285.549975,277.914644,460.961052,512.353886,434.074773
30,284.158827,478.965786,477.881099,324.651526,284.162521,235.389874,391.419401,323.437697,350.581669,459.202339,478.210292,454.519776
31,86.214727,403.593629,274.875233,328.104596,281.085991,191.522705,293.196394,327.430795,378.938211,586.424089,414.814539,504.588509
32,674.247996,195.889952,358.726055,261.496709,226.606061,190.332965,386.737475,281.465965,403.390134,373.132284,457.548649,533.690707
33,407.815766,333.909806,181.243745,282.649579,171.6271,158.954192,296.017183,290.91754,376.023735,413.461467,507.94894,508.358469
34,78.879758,1064.361622,302.285056,172.592294,350.365007,305.523678,405.441237,236.311636,438.393597,553.365984,452.082762,466.317965

